Efficient and systematic calculation of arbitrary observables for the matrix product state excitation ansatz

Numerical methods based on matrix product states (MPSs) are currently the de facto standard for calculating the ground-state properties of (quasi-)one-dimensional quantum many-body systems. While the properties of the low-lying excitations in such systems are often studied in this MPS framework through _dynamics_ by means of time-evolution simulations, we can also look at their _statics_ by directly calculating eigenstates corresponding to these excitations. The so-called MPS excitation ansatz is a powerful method for finding such eigenstates with a single-particle character in the thermodynamic limit. Although this excitation ansatz has been used quite extensively, a general method for calculating expectation values for these states is lacking in the literature: we aim to fill this gap by presenting a recursive algorithm to calculate arbitrary observables expressed as matrix product operators. This method concisely encapsulates existing methods for -- as well as extensions to -- the excitation ansatz, such as excitations with a larger spatial support and multi-particle excitations, and is robust enough to handle further innovations. We demonstrate the versatility of our method by studying the low-lying excitations in the spin-1 Heisenberg chain and the one-dimensional Hubbard model, looking at how the excitations converge in the former, while in the latter, we present a refined method of targeting single-particle excitations inside a continuum by minimizing the energy _variance_ rather than the energy itself. We hope that this technique will foster further advancements with the excitation ansatz.

==> data/heisenberg/continua.dat <==
0.000000000000000000e+00 8.209584689841402660e-01 5.448806178863599747e+00 3.995438925329299895e+00 7.181154091481899648e+00
1.000000000000000021e-02 8.282084140832901564e-01 5.448775185845200042e+00 3.928737079825320055e+00 7.221271120867199578e+00
2.000000000000000042e-02 8.354583591824398248e-01 5.446105463533400304e+00 3.862035234321340216e+00 7.261388150252499507e+00
2.999999999999999889e-02 8.564694197690000399e-01 5.443389700808100251e+00 3.795899758277450076e+00 7.300211753569399775e+00
4.000000000000000083e-02 8.774804803555601440e-01 5.438008779318399988e+00 3.729764282233560380e+00 7.337779539440700383e+00
5.000000000000000278e-02 9.103598457944100941e-01 5.432626093761600217e+00 3.664559967858760370e+00 7.375347325312000102e+00
5.999999999999999778e-02 9.432392112332599332e-01 5.424603235379399813e+00 3.599355653483960360e+00 7.412102800407000203e+00
7.000000000000000666e-02 9.856271660773500143e-01 5.416499047984699722e+00 3.535551838098500266e+00 7.447089679587000077e+00
8.000000000000000167e-02 1.028015120921440095e+00 5.405861009775800419e+00 3.471748022713040172e+00 7.482076558766999952e+00
8.999999999999999667e-02 1.077659435170049917e+00 5.395030485765500039e+00 3.409959871981639967e+00 7.516706178782600389e+00
1.000000000000000056e-01 1.127303749418659962e+00 5.381807464615699921e+00 3.348171721250239763e+00 7.549153803934900431e+00
1.100000000000000006e-01 1.182330301871310052e+00 5.368249458749000169e+00 3.289217126158550109e+00 7.581531428986200360e+00
1.199999999999999956e-01 1.237356854323959920e+00 5.352474977590600425e+00 3.230262531066860010e+00 7.613909054037500290e+00
1.300000000000000044e-01 1.296311449415649797e+00 5.336192020003199588e+00 3.175235978614209920e+00 7.644120314431199326e+00
1.400000000000000133e-01 1.355266044507339895e+00 5.317902797256700786e+00 3.120209426161560273e+00 7.673862936950199831e+00
1.499999999999999944e-01 1.417054195238740100e+00 5.298901085623500151e+00 3.070565111912949785e+00 7.703605559469200337e+00
1.600000000000000033e-01 1.478842345970140304e+00 5.278136889185099712e+00 3.020920797664340185e+00 7.731528045148999162e+00
1.700000000000000122e-01 1.542646161355600176e+00 5.256426280684700636e+00 2.978532842820249993e+00 7.758612497592099366e+00
1.799999999999999933e-01 1.606449976741060048e+00 5.233229767909599595e+00 2.936144887976160245e+00 7.785696950035199571e+00
1.900000000000000022e-01 1.671654291115860058e+00 5.208823742833700088e+00 2.903265522537310073e+00 7.811280404328300619e+00
2.000000000000000111e-01 1.736858605490660290e+00 5.183240288540599927e+00 2.870386157098460345e+00 7.835686429404200126e+00
2.099999999999999922e-01 1.802994081534549986e+00 5.156155836097499723e+00 2.849375096511900018e+00 7.860092454480100521e+00
2.200000000000000011e-01 1.869129557578440126e+00 5.128233350417700009e+00 2.828364035925340136e+00 7.883288967255200674e+00
2.300000000000000100e-01 1.935831403082419966e+00 5.098490727898699504e+00 2.821114090826190246e+00 7.904999575755600638e+00
2.399999999999999911e-01 2.002533248586400028e+00 5.068279467505000468e+00 2.813864145727040356e+00 7.926710184256000602e+00
2.500000000000000000e-01 2.069511978536999752e+00 5.035901842453699651e+00 2.821114090826190246e+00 7.947474380694400153e+00
2.600000000000000089e-01 2.136490708487599921e+00 5.003454217301399609e+00 2.828364035925340136e+00 7.966476092327600789e+00
2.700000000000000178e-01 2.203207812511630337e+00 4.968824597285800060e+00 2.849375096511900018e+00 7.985477803960800536e+00
2.800000000000000266e-01 2.268323763904930068e+00 4.933837718105800185e+00 2.870386157098460345e+00 8.003767026707301113e+00
2.899999999999999800e-01 2.331657029537669956e+00 4.897082243010800084e+00 2.903265522537310073e+00 8.020049984294701062e+00
2.999999999999999889e-01 2.393094424385569852e+00 4.859514457139499477e+00 2.936144887976160245e+00 8.036332941882101011e+00
3.099999999999999978e-01 2.452806553456579941e+00 4.820690853822599209e+00 2.978532842820249993e+00 8.052107423040499867e+00
3.200000000000000067e-01 2.510242578570979877e+00 4.780573824437299280e+00 3.020920797664340185e+00 8.065665428907200507e+00
3.300000000000000155e-01 2.565937155943629921e+00 4.739741235583899481e+00 3.070565111912949785e+00 8.079223434773899370e+00
3.400000000000000244e-01 2.619084467993630039e+00 4.697111276050099704e+00 3.120209426161560273e+00 8.092446455923699489e+00
3.499999999999999778e-01 2.670666427378030061e+00 4.654330104336099616e+00 3.175235978614209920e+00 8.103276979933999868e+00
3.599999999999999867e-01 2.719226386592620504e+00 4.609661876931400393e+00 3.230262531066860010e+00 8.114107503944300248e+00
3.699999999999999956e-01 2.765719129881320182e+00 4.564560672663399821e+00 3.289057226355259989e+00 8.124745542153199551e+00
3.800000000000000044e-01 2.810387357286019849e+00 4.518067929374700142e+00 3.340864224164239893e+00 8.132849729547899642e+00
3.900000000000000133e-01 2.851613163009329988e+00 4.470540043934500218e+00 3.383936507663159787e+00 8.140953916942599733e+00
4.000000000000000222e-01 2.890436766326230256e+00 4.422286254787000104e+00 3.421504293534459951e+00 8.148976775324801025e+00
4.099999999999999756e-01 2.927192241421229912e+00 4.372371514041000218e+00 3.452852689407059916e+00 8.154359460881600796e+00
4.199999999999999845e-01 2.961390121150280219e+00 4.322421029725300734e+00 3.479937141850160121e+00 8.159742146438400567e+00
4.299999999999999933e-01 2.991601381543980143e+00 4.270839070340900712e+00 3.503033365886540018e+00 8.165123067928099942e+00
4.400000000000000022e-01 3.019523867223779856e+00 4.218565242920000458e+00 3.519316323473939967e+00 8.167838830653399995e+00
4.500000000000000111e-01 3.045107321516880017e+00 4.165417930869999452e+00 3.532874329340639719e+00 8.170508552965200622e+00
4.600000000000000200e-01 3.068056970143820283e+00 4.110815753017400098e+00 3.542691836104140179e+00 8.173178275276999472e+00
4.699999999999999734e-01 3.086346192890319973e+00 4.056170195275200285e+00 3.545361558415940362e+00 8.173209268295400065e+00
4.799999999999999822e-01 3.102120674048720161e+00 4.000094623192100407e+00 3.545330565397540212e+00 8.173178275276999472e+00
4.899999999999999911e-01 3.115343695198520280e+00 4.044606048774199714e+00 3.542614802672240160e+00 8.173147282258600654e+00
5.000000000000000000e-01 3.125981733407420027e+00 4.103400744062599692e+00 3.533072874789739970e+00 8.170477559946800028e+00
5.100000000000000089e-01 3.132135568180170360e+00 4.160230843814400004e+00 3.519849853639939852e+00 8.167761797221499975e+00
5.200000000000000178e-01 3.134851330905470412e+00 4.217060943566200315e+00 3.504075372481539663e+00 8.165046034496199923e+00
5.300000000000000266e-01 3.134882323923870118e+00 4.271663121418799669e+00 3.483847561694660033e+00 8.164969001064299903e+00
5.400000000000000355e-01 3.132212601612070380e+00 4.326265299271399911e+00 3.458264107401559873e+00 8.167684763789599955e+00
5.500000000000000444e-01 3.125975673759719964e+00 4.378539126692300165e+00 3.430341621721760159e+00 8.170400526514900008e+00
5.600000000000000533e-01 3.115145149749419584e+00 4.430812954113200419e+00 3.398811847037860101e+00 8.173116289240200061e+00
5.699999999999999512e-01 3.101587143882720277e+00 4.480727694859200305e+00 3.362056371942860000e+00 8.173147282258600654e+00
5.799999999999999600e-01 3.085304186295319884e+00 4.530642435605200191e+00 3.323232768625959732e+00 8.173178275276999472e+00
5.899999999999999689e-01 3.065602926748280055e+00 4.578170321045400115e+00 3.279726690342040119e+00 8.173209268295400065e+00
5.999999999999999778e-01 3.041196901672380104e+00 4.625698206485600039e+00 3.233233947053340440e+00 8.170539545983599439e+00
6.099999999999999867e-01 3.014112449229279900e+00 4.670799410753599723e+00 3.182736342702960020e+00 8.167869823671800589e+00
6.199999999999999956e-01 2.984369826710279838e+00 4.715900615021600295e+00 3.128921005732959948e+00 8.165200101359999962e+00
6.300000000000000044e-01 2.949884687917830206e+00 4.758530574555400072e+00 3.070727446639239577e+00 8.159817415803200191e+00
6.400000000000000133e-01 2.912316902046530043e+00 4.801160534089199849e+00 3.003799872879600041e+00 8.154434730246400420e+00
6.500000000000000222e-01 2.871957867971520084e+00 4.841277563474499779e+00 2.937098027375619758e+00 8.149052044689598873e+00
6.600000000000000311e-01 2.826856663703519956e+00 4.881394592859799708e+00 2.870396181871639918e+00 8.140947857294900558e+00
6.700000000000000400e-01 2.779058351765930190e+00 4.918962378731100316e+00 2.803694336367660078e+00 8.132843669900200467e+00
6.800000000000000488e-01 2.726784524345029936e+00 4.956530164602400035e+00 2.737558860323769938e+00 8.124739482505500376e+00
6.899999999999999467e-01 2.670378799193279917e+00 4.991517043782399909e+00 2.671423384279880242e+00 8.113908958495199997e+00
6.999999999999999556e-01 2.611584103904879939e+00 5.026503922962399784e+00 2.605287908235990546e+00 8.103078434484899617e+00
7.099999999999999645e-01 2.556557551452230292e+00 5.058881548013699714e+00 2.540083593861190092e+00 8.092247910474599237e+00
7.199999999999999734e-01 2.506913237203620248e+00 5.091259173064999644e+00 2.474879279486390082e+00 8.078689904607900374e+00
7.299999999999999822e-01 2.464525282359530056e+00 5.121001795583999261e+00 2.409674965111590073e+00 8.065131898741199734e+00
7.399999999999999911e-01 2.431645916920680328e+00 5.150744418102999767e+00 2.345871149726130422e+00 8.051573892874500871e+00
7.500000000000000000e-01 2.410634856334120002e+00 5.177828870546099971e+00 2.282067334340670328e+00 8.035290935287100922e+00
7.600000000000000089e-01 2.403384911234970112e+00 5.204913322989200175e+00 2.218263518955210234e+00 8.019007977699700973e+00
7.700000000000000178e-01 2.410634856334120002e+00 5.229319348065099682e+00 2.156475368223810030e+00 8.002725020112301024e+00
7.800000000000000266e-01 2.431645916920680328e+00 5.253725373141000077e+00 2.094687217492409825e+00 7.983723308479100389e+00
7.900000000000000355e-01 2.464525282359530056e+00 5.275435981641400041e+00 2.032899066761009621e+00 7.964721596845899754e+00
8.000000000000000444e-01 2.506913237203620248e+00 5.297146590141800004e+00 1.973944471669319745e+00 7.945719885212700007e+00
8.100000000000000533e-01 2.556557551452230292e+00 5.316148301774999752e+00 1.914989876577629646e+00 7.924009276712300043e+00
8.199999999999999512e-01 2.611584103904879939e+00 5.335150013408200387e+00 1.856035281485939992e+00 7.902298668211900079e+00
8.299999999999999600e-01 2.670538698996570037e+00 5.351432970995600336e+00 1.801008729033289901e+00 7.880588059711500115e+00
8.399999999999999689e-01 2.732326849727970242e+00 5.367715928583000284e+00 1.745982176580639811e+00 7.856182034635600608e+00
8.499999999999999778e-01 2.796130665113430336e+00 5.381273934449700036e+00 1.690955624127989942e+00 7.831776009559700213e+00
8.599999999999999867e-01 2.861334979488230346e+00 5.394831940316399788e+00 1.641311309879379898e+00 7.807369984483799819e+00
8.699999999999999956e-01 2.927470455532120042e+00 5.405662464326699279e+00 1.591666995630769854e+00 7.780285532040700502e+00
8.800000000000000044e-01 2.994172301036100325e+00 5.416492988336999659e+00 1.542022681382160254e+00 7.753201079597600298e+00
8.900000000000000133e-01 3.061151030986700050e+00 5.424597175731699750e+00 1.499634726538070062e+00 7.726116627154499206e+00
9.000000000000000222e-01 3.128171896783200179e+00 5.432701363126399841e+00 1.457246771693980092e+00 7.696374004635499588e+00
9.100000000000000311e-01 3.195040389790300139e+00 5.438084048683200500e+00 1.414858816849889900e+00 7.666631382116499083e+00
9.200000000000000400e-01 3.261591858043100256e+00 5.443466734240000271e+00 1.381979451411040172e+00 7.636888759597499465e+00
9.300000000000000488e-01 3.327684186509200170e+00 5.446136456551800009e+00 1.349100085972190222e+00 7.604511134546199536e+00
9.399999999999999467e-01 3.393192349152700071e+00 5.448806178863599747e+00 1.316220720533340272e+00 7.572133509494899606e+00
9.499999999999999556e-01 3.458004452277299912e+00 5.448775185845200042e+00 1.295209659946780167e+00 7.539755884443599676e+00
9.599999999999999645e-01 3.522018774586200163e+00 5.448744192826800337e+00 1.274198599360220063e+00 7.504769005263599801e+00
9.699999999999999734e-01 3.585141533295499894e+00 5.446028430101500284e+00 1.253187538773659959e+00 7.469782126083599927e+00
9.799999999999999822e-01 3.647285178578899778e+00 5.443312667376200231e+00 1.245937593674509847e+00 7.434795246903600052e+00
9.899999999999999911e-01 3.708367078874799994e+00 5.437931745886499968e+00 1.238687648575360178e+00 7.397227461032300333e+00
1.000000000000000000e+00 3.768308499201200146e+00 5.432550824396799705e+00 1.231437703476210288e+00 7.359659675161000614e+00


==> data/heisenberg/data-k0.30-m50.dat <==
1 2.313384627768 0.00045235087372841
2 2.3132690400482 0.00051832712395861
3 2.3131316551142 0.00050547037776738
4 2.3130099596528 0.00038619950624685
5 2.3129285079659 0.00025901895156455
6 2.3128855661539 0.00015560284912386
7 2.3128698205931 0.00010234844797274
8 2.312866161548 8.4290514412722e-05
9 2.3128652593709 8.5639448514918e-05
10 2.3128632955438 9.1946345768257e-05
11 2.3128603442773 9.7661651126124e-05
12 2.3128575322557 0.00010177573249415
13 2.3128556009147 0.0001045674935547
14 2.3128546223616 0.0001061688596522
15 2.3128542463795 0.00010682479991075
16 2.3128540979277 0.00010693436843567
17 2.312853989774 0.00010681504184529
18 2.3128538852292 0.00010660496955506
19 2.3128537911465 0.0001063514281876
20 2.3128537092625 0.00010606470767449


==> data/heisenberg/data-k1.00-m50.dat <==
1 0.41047788228406 -6.1043300544905e-06
2 0.41047689736808 -1.185269627238e-05
3 0.41047660838363 -1.3744206339122e-05
4 0.41047647479397 -1.4553594674838e-05
5 0.41047637680649 -1.5084376637553e-05
6 0.41047627221037 -1.5602709080242e-05
7 0.41047615352397 -1.6181221337092e-05
8 0.41047602785433 -1.6822386620624e-05
9 0.41047590783125 -1.7441033107246e-05
10 0.41047579549536 -1.8030497837968e-05
11 0.41047569022457 -1.8585615687905e-05
12 0.41047558943881 -1.911492931353e-05
13 0.41047549075849 -1.9624542643482e-05
14 0.41047539217956 -2.0120856052297e-05
15 0.41047529239294 -2.0609318109988e-05
16 0.41047519070305 -2.1093259569782e-05
17 0.41047508690017 -2.1575413049313e-05
18 0.41047498111639 -2.2056785900476e-05
19 0.41047487368328 -2.2538153014645e-05
20 0.41047476503902 -2.3019358864812e-05


==> data/heisenberg/data-k1.00-w1.dat <==
20 0.40975145363216 0.000727794830840012 -0.004142310057787
30 0.41042248328289 5.67651801099966e-05 -0.00026656117639981
40 0.41046383331796 1.54151450399986e-05 -6.7783590969983e-05
50 0.41047788228406 1.36617893997659e-06 -6.1043300560448e-06
60 0.41047856639531 6.82067689994348e-07 -3.7683025229385e-06
70 0.41047868173939 5.66723609984887e-07 -3.119932654172e-06
80 0.41047875246081 4.9600218998691e-07 -2.7856933527415e-06
90 0.41047905775741 1.90705589986351e-07 -1.084631172682e-06
100 0.41047915829216 9.01708400169454e-08 -4.6587021129696e-07
110 0.41047922741962 2.10433799829879e-08 -1.3444887023151e-07
120 0.41047923327621 1.51867899922387e-08 -1.0199432437519e-07
130 0.41047923946359 8.99940999499194e-09 -6.3733306410185e-08
140 0.41047924338405 5.07894998280634e-09 -3.6312555407036e-08
150 0.41047924501691 3.44608996893925e-09 -2.4179001245628e-08


==> data/heisenberg/data-m100-w1.dat <==
0.00 0.90251679311733 0.022333059037345
0.01 0.90577541642193 0.02225924906595
0.02 0.91547847573059 0.022041202448134
0.03 0.93141491299326 0.021688481761431
0.04 0.95325586507103 0.021215253903538
0.05 0.98058378551315 0.020638194673795
0.06 1.0129247226523 0.019974404570368
0.07 1.049778780135 0.019239733168122
0.08 1.0906454164078 0.018447688970022
0.09 1.1350421219461 0.017608918801059
0.10 1.1825165295887 0.016731130585566
0.11 1.2326529197544 0.015819302872158
0.12 1.2850744275935 0.014876044249877
0.13 1.339442223536 0.013902006844313
0.14 1.3954527065929 0.012896302939907
0.15 1.4528334517914 0.011856916598995
0.16 1.5113383584045 0.010781145979029
0.17 1.5707421766749 0.0096661668227647
0.18 1.6308343415698 0.0085098906182952
0.19 1.691411795543 0.0073124268651705
0.20 1.7522702327756 0.0060786700646673
0.21 1.8131930046092 0.0048227847180971
0.22 1.8739370532858 0.0035753710073503
0.23 1.9342164508102 0.0023928181806681
0.24 1.9936879661098 0.0013634137553358
0.25 2.0519508176099 0.00059477615670467
0.26 2.1085793769903 0.00016405731888192
0.27 2.1631944216646 4.9020357955953e-05
0.28 2.2155358753761 0.00011828296866412
0.29 2.2654786343769 0.00021687622325306
0.30 2.3129850810365 0.00025659122652044
0.31 2.3580447915827 0.00022923327133029
0.32 2.4006403775809 0.00016759311653924
0.33 2.4407405139151 0.00010694881939344
0.34 2.4783058337764 6.708735129024e-05
0.35 2.5132966085311 5.1066362780183e-05
0.36 2.5456776389732 5.1714086000132e-05
0.37 2.575419899666 5.9040531914967e-05
0.38 2.6025001118983 6.5173560558129e-05
0.39 2.6268995773524 6.6183336723924e-05
0.40 2.6486031454067 6.1662477631508e-05
0.41 2.6675986553036 5.3307002640501e-05
0.42 2.6838768338971 4.346241049813e-05
0.43 2.6974314755225 3.4124489449283e-05
0.44 2.7082597204382 2.6492971660019e-05
0.45 2.716362305326 2.0955196807115e-05
0.46 2.7217437273769 1.7306905246706e-05
0.47 2.7244123147697 1.5039964593733e-05
0.48 2.7243802234172 1.3587989316832e-05
0.49 2.7216633869765 1.2483167052046e-05
0.50 2.7162814424351 1.1422718656284e-05
0.51 2.708257644342 1.0267871972225e-05
0.52 2.6976187723892 9.0046050988946e-06
0.53 2.684395031296 7.6919920388718e-06
0.54 2.6686199397103 6.4152708523224e-06
0.55 2.6503302048745 5.2523419737938e-06
0.56 2.6295655814105 4.2553576493631e-06
0.57 2.6063687142649 3.4454346513613e-06
0.58 2.5807849676878 2.8161893563805e-06
0.59 2.5528622430603 2.3420888819459e-06
0.60 2.5226507891549 1.9879510100296e-06
0.61 2.4902030085286 1.7173690887162e-06
0.62 2.4555732638739 1.4987226624186e-06
0.63 2.4188176880961 1.3084750953851e-06
0.64 2.379994001942 1.131998913273e-06
0.65 2.3391613430687 9.6259495929729e-07
0.66 2.2963801105898 7.9944913622398e-07
0.67 2.2517118293092 6.4521643938775e-07
0.68 2.2052190379916 5.0381993954574e-07
0.69 2.1569652062265 3.7877585956636e-07
0.70 2.1070146846358 2.7218195697287e-07
0.71 2.0554326934393 1.8438179250069e-07
0.72 2.002285354869 1.1412602685112e-07
0.73 1.9476397755946 5.9050842882158e-08
0.74 1.8915641863896 1.6290571114297e-08
0.75 1.8341281479063 -1.697929397082e-08
0.76 1.7754028337595 -4.3163244978217e-08
0.77 1.7154614055375 -6.4092435803076e-08
0.78 1.6543794992253 -8.1110428151732e-08
0.79 1.5922358493712 -9.529978139966e-08
0.80 1.5291130870734 -1.0772576830576e-07
0.81 1.4650987616576 -1.1957478829316e-07
0.82 1.400286655479 -1.3203575144338e-07
0.83 1.3347784894084 -1.4597368891422e-07
0.84 1.2686861570333 -1.6155386872718e-07
0.85 1.2021346845972 -1.781262815026e-07
0.86 1.1352662003576 -1.9467111389559e-07
0.87 1.0682453250622 -2.1067908551053e-07
0.88 1.0012665851366 -2.2679415079274e-07
0.89 0.93456473057959 -2.4424373568088e-07
0.90 0.86842924772974 -2.6297928690244e-07
0.91 0.80322493058439 -2.8054481837625e-07
0.92 0.73942111735744 -2.947800761266e-07
0.93 0.67763297003424 -3.0922866417482e-07
0.94 0.61867837130039 -3.320775224247e-07
0.95 0.56365180571151 -3.6367932182424e-07
0.96 0.51400747928506 -3.9314413174951e-07
0.97 0.47161951752204 -4.2007823358725e-07
0.98 0.43874014463125 -4.5105987603322e-07
0.99 0.41772909106805 -4.6700232933516e-07
1.00 0.41047915829217 -4.6586992927256e-07


==> data/heisenberg/data-m100-w2.dat <==
0.00 0.89841105395657 0.019813647846606
0.01 0.90167474854504 0.019743921562674
0.02 0.91139298168418 0.019538040437747
0.03 0.92735459076476 0.019205325601031
0.04 0.94923058605847 0.018759588598454
0.05 0.97660333158093 0.018217094474786
0.06 1.0089988859668 0.017594539842375
0.07 1.0459175183566 0.01690743193197
0.08 1.0868590491909 0.01616903823432
0.09 1.1313415530648 0.01538988826826
0.10 1.1789134811252 0.014577702565698
0.11 1.2291601686823 0.01373759548526
0.12 1.2817060388679 0.012872418387884
0.13 1.3362137759075 0.011983149767192
0.14 1.3923815064547 0.011069281812937
0.15 1.4499387245368 0.010129193713333
0.16 1.5086413925831 0.0091605441143505
0.17 1.5682663667825 0.0081607699668709
0.18 1.6286050173191 0.0071278672050279
0.19 1.6894556149455 0.0060617833693328
0.20 1.7506137158884 0.0049670124113388
0.21 1.8118594583372 0.0038573314387427
0.22 1.8729407435979 0.0027637190850371
0.23 1.933552897187 0.0017448869196035
0.24 1.9933212404826 0.00089291480693321
0.25 2.0518051604582 0.00031257959350217
0.26 2.1085503791201 5.4571834447792e-05
0.27 2.1631864337345 4.7652377146434e-05
0.28 2.2154995917177 0.00013368243059553
0.29 2.2654141214294 0.0001866820471017
0.30 2.3129153476028 0.00017340451692593
0.31 2.3579898657354 0.0001221739098467
0.32 2.4006069810377 7.141399366084e-05
0.33 2.4407242053488 4.2415594617928e-05
0.34 2.4782976724521 3.6599541702209e-05
0.35 2.5132888168649 4.4235551961869e-05
0.36 2.545666224805 5.4064181610691e-05
0.37 2.5754045754482 5.8892346138428e-05
0.38 2.6024828094457 5.6732736246623e-05
0.39 2.6268827852669 4.9251244503168e-05
0.40 2.6485887690679 3.9506251590105e-05
0.41 2.6675875684628 3.021842137052e-05
0.42 2.6838689640099 2.2963718906865e-05
0.43 2.6974261564585 1.8136934046176e-05
0.44 2.7082560820299 1.5331167078969e-05
0.45 2.7163595638024 1.3807878039174e-05
0.46 2.7217413336708 1.2859550985844e-05
0.47 2.7244099799323 1.1998125633461e-05
0.48 2.7243778674685 1.0991012693751e-05
0.49 2.7216610582001 9.8047183181293e-06
0.50 2.7162792408825 8.5164950185401e-06
0.51 2.7082556668796 7.2355905187393e-06
0.52 2.6976170830641 6.052977390425e-06
0.53 2.6843936527518 5.0208551067854e-06
0.54 2.6686188582036 4.1536682013898e-06
0.55 2.6503293817328 3.4398755976994e-06
0.56 2.6295649655723 2.8556705959915e-06
0.57 2.6063682528652 2.3755126719038e-06
0.58 2.5807846133792 1.977811832532e-06
0.59 2.552861958044 1.6464481111811e-06
0.60 2.5226505464509 1.369792348882e-06
0.61 2.4902027912883 1.1389150200714e-06
0.62 2.455573063505 9.4610382550542e-07
0.63 2.4188175018716 7.8415868731696e-07
0.64 2.3799938306008 6.4639821140133e-07
0.65 2.3391611887644 5.2705102149275e-07
0.66 2.296379975386 4.2167055092079e-07
0.67 2.251711714274 3.2731830668098e-07
0.68 2.2052189428492 2.4243711216343e-07
0.69 2.1569651294366 1.6647109113421e-07
0.70 2.1070146237321 9.9377921003452e-08
0.71 2.0554326454817 4.1177391274516e-08
0.72 2.0022853168739 -8.3464044564607e-09
0.73 1.9476397448644 -4.9759466769217e-08
0.74 1.89156416071 -8.3914277748676e-08
0.75 1.8341281256123 -1.1180350867335e-07
0.76 1.7754028137006 -1.3440415402854e-07
0.77 1.7154613869869 -1.5260101893233e-07
0.78 1.6543794817607 -1.6722210682829e-07
0.79 1.5922358327608 -1.7916436823029e-07
0.80 1.5291130711878 -1.8952425229202e-07
0.81 1.4650987464027 -1.9961822239623e-07
0.82 1.4002866407618 -2.1079569845206e-07
0.83 1.3347784751213 -2.2405869515296e-07
0.84 1.2686861430486 -2.3966142848053e-07
0.85 1.2021346707759 -2.5700267825002e-07
0.86 1.1352661865499 -2.7507032052121e-07
0.87 1.068245311114 -2.9334845463858e-07
0.88 1.0012665708906 -3.1247543375024e-07
0.89 0.93456471587521 -3.3369684071527e-07
0.90 0.8684292323977 -3.570155823196e-07
0.91 0.80322491444141 -3.8007030345177e-07
0.92 0.73942110020471 -4.0082718655299e-07
0.93 0.67763295166047 -4.2294887991901e-07
0.94 0.61867835149591 -4.546507335057e-07
0.95 0.56365178430278 -4.9609812036167e-07
0.96 0.51400745618674 -5.3586086457003e-07
0.97 0.47161949279674 -5.7260071520404e-07
0.98 0.43874011853698 -6.1169880435918e-07
0.99 0.41772906405788 -6.3296828770043e-07
1.00 0.41047913095996 -6.3368362751559e-07


==> data/heisenberg/data-m100-w3.dat <==
0.00 0.89473305296506 0.018363779565082
0.01 0.89800150471384 0.018294664487835
0.02 0.90773397942025 0.018090680264083
0.03 0.92371923720598 0.017761333434377
0.04 0.94562819819594 0.017320730380051
0.05 0.97304317154941 0.016785521587744
0.06 1.0054902476182 0.016172858296184
0.07 1.0424698591392 0.015498750289587
0.08 1.0834821558859 0.014776995549603
0.09 1.1280457285526 0.014018663329352
0.10 1.175709741271 0.013232007511341
0.11 1.2260604420747 0.01242266184894
0.12 1.2787233654534 0.011593984090984
0.13 1.3333625019737 0.01074744457418
0.14 1.3896774723131 0.0098829965027645
0.15 1.4473994360996 0.0089994128334756
0.16 1.506286155299 0.0080946283332715
0.17 1.566116332322 0.0071661841089883
0.18 1.6266830341227 0.0062119513954531
0.19 1.6877856547383 0.0052314815566104
0.20 1.7492194210089 0.0042286546843568
0.21 1.8107609631547 0.0032167769697922
0.22 1.8721484239883 0.0022275047329976
0.23 1.933056746155 0.001322907399802
0.24 1.9930774606482 0.00060016138895502
0.25 2.0517305695838 0.00015955375468391
0.26 2.108543325597 1.9136745986081e-05
0.27 2.1631722428521 6.2424147424522e-05
0.28 2.2154577785162 0.0001281371093107
0.29 2.2653614179854 0.00013597040387126
0.30 2.312872956294 9.7029967351503e-05
0.31 2.3579659741452 5.2432881160414e-05
0.32 2.4005971488375 2.8556404902957e-05
0.33 2.4407192068948 2.7842501695297e-05
0.34 2.4782903194378 3.8892144122116e-05
0.35 2.5132766386228 4.9158245182923e-05
0.36 2.5456506458047 5.1900868181853e-05
0.37 2.5753886366759 4.6820544900683e-05
0.38 2.6024691587155 3.7325332429283e-05
0.39 2.6268726939741 2.742048700366e-05
0.40 2.6485821252065 1.9787116462666e-05
0.41 2.6675834141998 1.5282894466395e-05
0.42 2.6838661311516 1.3386124585679e-05
0.43 2.6974237197727 1.2967598098435e-05
0.44 2.7082535443822 1.2937958880244e-05
0.45 2.7163568225019 1.259546055099e-05
0.46 2.7217385318448 1.1687661213067e-05
0.47 2.724407341369 1.0295850549014e-05
0.48 2.7243755771318 8.6686822644566e-06
0.49 2.7216592056643 7.0617440659504e-06
0.50 2.7162778191602 5.6620566226684e-06
0.51 2.7082546033111 4.5502545287235e-06
0.52 2.6976162779489 3.7238817389706e-06
0.53 2.6843930147662 3.1357104663954e-06
0.54 2.6686183203511 2.7076536905923e-06
0.55 2.6503289060257 2.3715940287161e-06
0.56 2.6295645376093 2.078101019265e-06
0.57 2.606367872123 1.7987396692121e-06
0.58 2.5807842843079 1.5274284992373e-06
0.59 2.5528616834836 1.2676710010595e-06
0.60 2.5226503246717 1.0272068733386e-06
0.61 2.4902026160537 8.1404381813144e-07
0.62 2.4555729255771 6.314879170688e-07
0.63 2.4188173916314 4.8142565134413e-07
0.64 2.3799937395417 3.603568616839e-07
0.65 2.3391611105885 2.6338014613714e-07
0.66 2.2963799062171 1.8511379185071e-07
0.67 2.2517116522379 1.2044063790739e-07
0.68 2.2052188873712 6.5302060647809e-08
0.69 2.1569650805288 1.6966545501873e-08
0.70 2.1070145814512 -2.6148395448899e-08
0.71 2.0554326096237 -6.4831998436432e-08
0.72 2.0022852868838 -9.9422054589127e-08
0.73 1.9476397199008 -1.3007872601278e-07
0.74 1.8915641397852 -1.5693549748619e-07
0.75 1.8341281077347 -1.8015954106332e-07
0.76 1.7754027979869 -1.999653447271e-07
0.77 1.7154613727225 -2.1661484739255e-07
0.78 1.6543794684168 -2.3046183805775e-07
0.79 1.5922358199803 -2.4205156323731e-07
0.80 1.5291130587538 -2.5226568300951e-07
0.81 1.4650987341957 -2.6233610039839e-07
0.82 1.400286628722 -2.7360238386009e-07
0.83 1.3347784632209 -2.8707994248478e-07
0.84 1.268686131273 -3.030331761078e-07
0.85 1.202134659114 -3.2086448475965e-07
0.86 1.1352661749898 -3.395657826033e-07
0.87 1.0682452996363 -3.5859210223421e-07
0.88 1.0012665594633 -3.7853138223909e-07
0.89 0.93456470445959 -4.0059884209853e-07
0.90 0.86842922093 -4.2487851215078e-07
0.91 0.8032249028197 -4.4923938968822e-07
0.92 0.73942108827462 -4.7204238273757e-07
0.93 0.67763293921289 -4.974243371092e-07
0.94 0.61867833827054 -5.3403820354792e-07
0.95 0.56365177002867 -5.8199249991508e-07
0.96 0.51400744064951 -6.2961256502847e-07
0.97 0.4716194760783 -6.7306290649216e-07
0.98 0.43874010092057 -7.1645568194834e-07
0.99 0.41772904592812 -7.3951103010672e-07
1.00 0.41047911267217 -7.4059378993296e-07


==> data/heisenberg/data-m150-w1.dat <==
0.00 0.87741351358312 0.017975194369725
0.01 0.88078953068391 0.017918520584538
0.02 0.89083763157039 0.017751020324984
0.03 0.90732666516311 0.017479801441695
0.04 0.92989825124195 0.017115341634715
0.05 0.95810052127577 0.016669880927056
0.06 0.99142486741454 0.016155839900402
0.07 1.029339843293 0.015584566832261
0.08 1.0713185333097 0.014965539064039
0.09 1.1168580378388 0.014305993110084
0.10 1.1654914706251 0.013610875785811
0.11 1.2167938099833 0.01288299032436
0.12 1.2703832194047 0.012123231566277
0.13 1.3259193108442 0.011330839279777
0.14 1.3830994918164 0.010503635335562
0.15 1.4416541585092 0.0096382470497023
0.16 1.5013411339206 0.008730363990741
0.17 1.5619394059631 0.0077751504628263
0.18 1.6232418588393 0.0067680840620818
0.19 1.6850462496455 0.0057067935127071
0.20 1.7471431092027 0.0045950507657602
0.21 1.8092986564105 0.0034509514117027
0.22 1.8712310731482 0.0023215525502156
0.23 1.9325827345009 0.0013010588363338
0.24 1.9929056767473 0.00052839913225222
0.25 2.051700372032 0.00011440535225127
0.26 2.108530471782 1.9958781324547e-05
0.27 2.1631326496383 6.513642563899e-05
0.28 2.2154064770584 9.8367329948168e-05
0.29 2.2653212178005 8.4008913231237e-05
0.30 2.3128491032396 5.0757718244476e-05
0.31 2.3579503075161 2.7042573795377e-05
0.32 2.4005802670418 2.0075111051732e-05
0.33 2.4406972964368 2.3032356312847e-05
0.34 2.4782650823025 2.7028058893208e-05
0.35 2.5132519614767 2.7377374263615e-05
0.36 2.5456295865385 2.3904449683698e-05
0.37 2.575372209044 1.8641882901349e-05
0.38 2.6024566614888 1.3660549685213e-05
0.39 2.6268626865687 1.005575916313e-05
0.40 2.6485732950831 7.9318303045639e-06
0.41 2.6675750067074 6.8403489867919e-06
0.42 2.6838579642855 6.2289459901166e-06
0.43 2.6974159701487 5.7017039880591e-06
0.44 2.7082464941664 5.0835642371183e-06
0.45 2.7163506815798 4.3668689935217e-06
0.46 2.7217333671179 3.6232219651211e-06
0.47 2.7244030894369 2.9324329027247e-06
0.48 2.7243720964213 2.3458579994085e-06
0.49 2.7216563336943 1.8792597833439e-06
0.50 2.7162754122042 1.5220981186559e-06
0.51 2.7082525538094 1.2512739742121e-06
0.52 2.6976145156054 1.0422153229328e-06
0.53 2.6843914944613 8.74963320463e-07
0.54 2.6686170133022 7.3591264104778e-07
0.55 2.6503277905525 6.1697944619965e-07
0.56 2.6295635941067 5.1385016419658e-07
0.57 2.6063670813451 4.2433602409631e-07
0.58 2.5807836270338 3.4722906150364e-07
0.59 2.5528611413807 2.8165679832881e-07
0.60 2.5226498809816 2.2677539135429e-07
0.61 2.4902022558151 1.8164326931469e-07
0.62 2.4555726358018 1.4518075985848e-07
0.63 2.4188171607136 1.1617970230304e-07
0.64 2.3799935574149 9.3353024865905e-08
0.65 2.3391609685456 7.5417052158855e-08
0.66 2.2963797968466 6.1187660271855e-08
0.67 2.2517115693989 4.9665720425196e-08
0.68 2.2052188261238 4.0088403707728e-08
0.69 2.1569650370039 3.19368593793e-08
0.70 2.1070145526713 2.490283179668e-08
0.71 2.055432593302 1.8828881565014e-08
0.72 2.0022852812396 1.3641621166016e-08
0.73 1.9476397234982 9.2946152996376e-09
0.74 1.8915641514086 5.7312994350411e-09
0.75 1.8341281262986 2.8695161802261e-09
0.76 1.7754028224722 6.0349103492285e-10
0.77 1.7154614021453 -1.1842518077287e-09
0.78 1.6543795018357 -2.6091022675701e-09
0.79 1.5922358565547 -3.7735796709626e-09
0.80 1.529113097852 -4.7612518372375e-09
0.81 1.4650987755259 -5.6346034504884e-09
0.82 1.4002866724124 -6.4352483342134e-09
0.83 1.3347785097643 -7.1852781502457e-09
0.84 1.2686861812967 -7.894053188906e-09
0.85 1.202134713043 -8.5695441853773e-09
0.86 1.1352662328223 -9.2298011455938e-09
0.87 1.0682453610901 -9.9077392956559e-09
0.88 1.0012666245285 -1.0636580061174e-08
0.89 0.93456477385207 -1.1430215551833e-08
0.90 0.86842929562107 -1.2291302198264e-08
0.91 0.80322498252971 -1.3248744656913e-08
0.92 0.7394211709834 -1.4350462596013e-08
0.93 0.67763302437371 -1.5571746503351e-08
0.94 0.61867843082051 -1.684591122153e-08
0.95 0.56365187552543 -1.8277561741886e-08
0.96 0.51400755543143 -1.9930207484364e-08
0.97 0.47161959696055 -2.1489819118647e-08
0.98 0.43874023550009 -2.2918878933575e-08
0.99 0.41772918469745 -2.3956390066138e-08
1.00 0.41047924501694 -2.4178555879661e-08


==> data/heisenberg/data-m150-w2.dat <==
0.00 0.8745861843144 0.015477541992838
0.01 0.87796615105888 0.015425785019779
0.02 0.88802604126385 0.015272904308517
0.03 0.90453454179564 0.015025639050104
0.04 0.92713305342892 0.014693925631698
0.05 0.95536949356778 0.014289378618553
0.06 0.98873510911773 0.013823800140641
0.07 1.0266984318645 0.013308003977401
0.08 1.0687326875178 0.012751070990324
0.09 1.1143353058935 0.012160009310119
0.10 1.1630399320397 0.011539715358007
0.11 1.2144222847963 0.010893115271217
0.12 1.2681014829197 0.010221385657696
0.13 1.3237383152084 0.009524185319826
0.14 1.3810315966802 0.00879986347108
0.15 1.4397133700619 0.0080456423439217
0.16 1.4995433408709 0.0072578120223761
0.17 1.5603025732143 0.0064320435823899
0.18 1.6217860733209 0.0055640694232659
0.19 1.6837933611893 0.0046512912958971
0.20 1.7461153804611 0.0036965226488705
0.21 1.8085152021699 0.0027161569845666
0.22 1.8707000248846 0.0017555815139749
0.23 1.9322875535299 0.00090849417496353
0.24 1.992791144539 0.00030938213205323
0.25 2.0516796146824 4.1473640193246e-05
0.26 2.1085271845128 1.912171212215e-05
0.27 2.163117443381 5.9884998131032e-05
0.28 2.2153853861258 6.4688897539078e-05
0.29 2.2653054235357 4.01296628878e-05
0.30 2.3128412869442 1.8704059247199e-05
0.31 2.3579468837345 1.3190925858275e-05
0.32 2.4005771596677 1.7671966090482e-05
0.33 2.4406928226406 2.2352831849481e-05
0.34 2.4782597054031 2.2405028945904e-05
0.35 2.5132468705969 1.8428373562251e-05
0.36 2.5456256136367 1.3246162571257e-05
0.37 2.5753695117359 9.1391921159811e-06
0.38 2.6024549271654 6.871864250968e-06
0.39 2.6268614736785 6.0428481454267e-06
0.40 2.6485722700513 5.8473660313751e-06
0.41 2.6675740175295 5.6444595069038e-06
0.42 2.6838570006071 5.1588586478246e-06
0.43 2.6974150850666 4.4161148258226e-06
0.44 2.7082457404434 3.5794753436846e-06
0.45 2.7163500813561 2.8104261451389e-06
0.46 2.7217329103291 2.1997344070712e-06
0.47 2.7244027468932 1.7614556844237e-06
0.48 2.724371834843 1.4604759339676e-06
0.49 2.721656125738 1.2459470939419e-06
0.50 2.7162752400258 1.0748300187657e-06
0.51 2.7082524079463 9.2154918185372e-07
0.52 2.6976143918545 7.7697565536994e-07
0.53 2.6843913908408 6.4226687257474e-07
0.54 2.6686169281108 5.2221594071256e-07
0.55 2.650327721623 4.2065935090818e-07
0.56 2.629563538865 3.3853967185138e-07
0.57 2.6063670371868 2.740206284102e-07
0.58 2.5807835916661 2.2364231355709e-07
0.59 2.5528611129805 1.8362903109193e-07
0.60 2.5226498581741 1.5082408744149e-07
0.61 2.4902022375564 1.2308852248566e-07
0.62 2.4555726212507 9.925275179512e-08
0.63 2.4188171491461 7.8817433468714e-08
0.64 2.3799935481915 6.1599069844931e-08
0.65 2.3391609611163 4.7452290097283e-08
0.66 2.2963797907682 3.6122435709274e-08
0.67 2.2517115643429 2.7219832610115e-08
0.68 2.2052188218673 2.0271936129745e-08
0.69 2.1569650334065 1.4802946424197e-08
0.70 2.1070145496438 1.0402055217185e-08
0.71 2.0554325907794 6.7598993069851e-09
0.72 2.0022852791614 3.6717180407209e-09
0.73 1.9476397217998 1.0172533926323e-09
0.74 1.8915641500206 -1.2693068818237e-09
0.75 1.8341281251519 -3.2272802208411e-09
0.76 1.7754028215036 -4.8896287019318e-09
0.77 1.715461401302 -6.2925775701217e-09
0.78 1.6543795010771 -7.4781181247374e-09
0.79 1.5922358558523 -8.4925586563145e-09
0.80 1.5291130971869 -9.3820888835694e-09
0.81 1.4650987748862 -1.0189198818011e-08
0.82 1.4002866717904 -1.0947586392973e-08
0.83 1.3347785091543 -1.1679956335442e-08
0.84 1.2686861806937 -1.2399389071049e-08
0.85 1.2021347124418 -1.3118672814727e-08
0.86 1.1352662322171 -1.3861011893823e-08
0.87 1.0682453604748 -1.4662745906335e-08
0.88 1.0012666238965 -1.556004369796e-08
0.89 0.93456477319658 -1.6569169369873e-08
0.90 0.86842929493506 -1.7694517628897e-08
0.91 0.80322498180598 -1.8967916126655e-08
0.92 0.73942117021463 -2.0437941006257e-08
0.93 0.67763302355233 -2.2080809569669e-08
0.94 0.6186784299389 -2.3825519224197e-08
0.95 0.56365187457662 -2.5769267553155e-08
0.96 0.51400755441068 -2.7958574289055e-08
0.97 0.47161959586825 -3.0048906918267e-08
0.98 0.4387402343449 -3.1951741974456e-08
0.99 0.41772918349849 -3.3330134319165e-08
1.00 0.41047924380227 -3.3678920291491e-08


==> data/heisenberg/data-m150-w3.dat <==
0.00 0.87239352420839 0.01435365224471
0.01 0.87577638599346 0.014302833950501
0.02 0.88584493224177 0.01415278647147
0.03 0.90236777294932 0.013910298845705
0.04 0.92498621258952 0.013585388885368
0.05 0.95324809177064 0.01318978792546
0.06 0.98664464053109 0.012735457872505
0.07 1.0246444684145 0.012233423793174
0.08 1.0667209988683 0.011693033617488
0.09 1.1123719954759 0.011121615656731
0.10 1.1611315824735 0.010524433634803
0.11 1.212576109626 0.0099048235328958
0.12 1.266325484792 0.0092644116525908
0.13 1.322041452795 0.0086033420647336
0.14 1.3794239633993 0.0079204745793227
0.15 1.4382063858751 0.0072135485432079
0.16 1.4981499506713 0.0064793452219432
0.17 1.5590374229402 0.0057139425976045
0.18 1.6206655784059 0.0049132968113526
0.19 1.6828354459191 0.0040747112423039
0.20 1.7453383534272 0.0032004711372284
0.21 1.8079345886185 0.0023062203994302
0.22 1.8703212576917 0.0014374759240012
0.23 1.9320929778927 0.0006902679063967
0.24 1.9927281160142 0.00019720886354824
0.25 2.0516730961623 1.5267284530829e-05
0.26 2.1085230942906 2.2361204167431e-05
0.27 2.1631046453259 4.8367670372862e-05
0.28 2.2153730928958 3.8153357694526e-05
0.29 2.265299158328 1.7188204801677e-05
0.30 2.3128390841483 8.8285545185585e-06
0.31 2.3579449019943 1.2434067372169e-05
0.32 2.4005736904074 1.767928163332e-05
0.33 2.4406884438872 1.8300185599784e-05
0.34 2.4782557068132 1.4624857209711e-05
0.35 2.5132440242135 9.8643232222528e-06
0.36 2.5456239071209 6.5171594902935e-06
0.37 2.5753684883701 5.155693211023e-06
0.38 2.6024541145283 5.0546627097248e-06
0.39 2.6268606148538 5.229928086159e-06
0.40 2.6485713345658 5.0772912567609e-06
0.41 2.6675730980424 4.4883954259944e-06
0.42 2.6838562026877 3.6557407074866e-06
0.43 2.6974144648159 2.8276434145269e-06
0.44 2.7082452950638 2.1657419742027e-06
0.45 2.7163497704529 1.71281925887e-06
0.46 2.7217326837236 1.428523003888e-06
0.47 2.7244025642601 1.243639156101e-06
0.48 2.724371673021 1.0985145912912e-06
0.49 2.7216559768791 9.6033236829385e-07
0.50 2.716275105357 8.2016605684743e-07
0.51 2.7082522914877 6.8263041885785e-07
0.52 2.6976142963589 5.5629525874679e-07
0.53 2.6843913162169 4.4732313941864e-07
0.54 2.6686168717255 3.5788425911676e-07
0.55 2.6503276795176 2.8709654920078e-07
0.56 2.6295635069616 2.3202885124363e-07
0.57 2.6063670121077 1.8909719390336e-07
0.58 2.5807835710746 1.5504982986414e-07
0.59 2.552861095528 1.2734847132378e-07
0.60 2.5226498432317 1.0422211804695e-07
0.61 2.490202224894 8.4551500023622e-08
0.62 2.4555726107693 6.7661888536463e-08
0.63 2.4188171407128 5.3159421753435e-08
0.64 2.3799935415804 4.0822805580376e-08
0.65 2.3391609560258 3.0515854732016e-08
0.66 2.296379786859 2.2032876856315e-08
0.67 2.2517115612883 1.514585701301e-08
0.68 2.2052188194066 9.6717771569388e-09
0.69 2.156965031355 5.3588458115428e-09
0.70 2.1070145478849 1.9503110237906e-09
0.71 2.0554325892476 -7.8248341139897e-10
0.72 2.0022852778218 -3.0248248350517e-09
0.73 1.9476397206317 -4.9109178945628e-09
0.74 1.8915641490067 -6.5282841354986e-09
0.75 1.8341281242728 -7.9326967217241e-09
0.76 1.7754028207367 -9.1622447406792e-09
0.77 1.7154614006234 -1.0245948978138e-08
0.78 1.6543795004646 -1.1208045602729e-08
0.79 1.5922358552872 -1.2070834554123e-08
0.80 1.5291130966551 -1.2856990139198e-08
0.81 1.4650987743779 -1.3591396452739e-08
0.82 1.4002866712991 -1.4297943939923e-08
0.83 1.3347785086755 -1.4994882002739e-08
0.84 1.2686861802239 -1.5695147181916e-08
0.85 1.2021347119779 -1.6413120640379e-08
0.86 1.1352662317561 -1.7175833422201e-08
0.87 1.0682453600129 -1.8023452730276e-08
0.88 1.00126662343 -1.8995343520345e-08
0.89 0.93456477272146 -2.0107134846015e-08
0.90 0.86842929444764 -2.1360591406783e-08
0.91 0.80322498130321 -2.2783056441433e-08
0.92 0.73942116969404 -2.4418596034081e-08
0.93 0.67763302301174 -2.6241723183329e-08
0.94 0.61867842937502 -2.8191778134179e-08
0.95 0.56365187398444 -3.0375633841562e-08
0.96 0.51400755378486 -3.2838689656423e-08
0.97 0.47161959520601 -3.5209445192752e-08
0.98 0.43874023365074 -3.7343911768462e-08
0.99 0.41772918278472 -3.885425234329e-08
1.00 0.41047924308231 -3.9242979421594e-08


==> data/heisenberg/data-m50-w1.dat <==
0.00 0.93921618205488 0.044301443434404
0.01 0.9423154820899 0.044172181332176
0.02 0.95154963571056 0.043789603496939
0.03 0.96673321414875 0.043168505953047
0.04 0.98757534779385 0.042331022969116
0.05 1.0137032386747 0.041303566877305
0.06 1.0446888423197 0.040113681411533
0.07 1.0800748322804 0.038787394189236
0.08 1.1193970057383 0.037347379421566
0.09 1.162201636887 0.035811972314305
0.10 1.2080574838808 0.034194898487284
0.11 1.2565629689314 0.03250551090509
0.12 1.3073494514303 0.030749334947622
0.13 1.3600815943195 0.028928770920924
0.14 1.4144557114084 0.027043864074372
0.15 1.470196784805 0.02509311136782
0.16 1.5270546258829 0.023074329586416
0.17 1.5847994543857 0.020985665642035
0.18 1.6432169996041 0.018826894534405
0.19 1.7021030857784 0.016601230340245
0.20 1.7612575535497 0.014317967961911
0.21 1.8204773103208 0.011996343369977
0.22 1.8795483570148 0.0096709267064901
0.23 1.9382369503279 0.0073983363989507
0.24 1.99628088668 0.0052634829575737
0.25 2.0533835353812 0.0033802592451826
0.26 2.109215581091 0.0018773757160728
0.27 2.1634308031518 0.0008604801447607
0.28 2.2156987021095 0.00035719698572567
0.29 2.2657456664114 0.00028054653078868
0.30 2.313384627768 0.0004523508737293
0.31 2.3585161285869 0.00068068646682651
0.32 2.4011031909559 0.00083345383801969
0.33 2.441138132749 0.00086271692056972
0.34 2.4786175335271 0.00078487122635185
0.35 2.5135302936581 0.00064607163528052
0.36 2.5458557362684 0.00049416965775073
0.37 2.5755667880744 0.00036351854423877
0.38 2.6026344939049 0.00027074127593796
0.39 2.6270318586105 0.00021728563608292
0.40 2.6487363014626 0.00019493889160582
0.41 2.6677307549192 0.00019157040955076
0.42 2.6840037761837 0.00019554640855013
0.43 2.6975491119655 0.00019826608109952
0.44 2.7083650830069 0.00019497113020694
0.45 2.7164540250841 0.00018434308474902
0.46 2.7218218964278 0.0001674790926014
0.47 2.7244780677639 0.00014673352765637
0.48 2.7244352574106 0.00012473737616681
0.49 2.7217095538562 0.00010373613315551
0.50 2.7163204705547 8.5258865695437e-05
0.51 2.7082909912578 7.0055824397564e-05
0.52 2.697647580829 5.8212245128253e-05
0.53 2.6844201511495 4.9347961004642e-05
0.54 2.6686419822064 4.283188753984e-05
0.55 2.6503496045269 3.7965758093783e-05
0.56 2.6295826515003 3.4115252351086e-05
0.57 2.6063836900956 3.0784786814841e-05
0.58 2.5807980371625 2.7643732895655e-05
0.59 2.5528735668888 2.4517219427977e-05
0.60 2.522660513591 2.1355673323953e-05
0.61 2.490211273148 1.8195420823375e-05
0.62 2.4555802060643 1.5119524625185e-05
0.63 2.4188234451976 1.2224729168508e-05
0.64 2.3799987115212 9.5973298606111e-06
0.65 2.3391651416536 7.2985364978351e-06
0.66 2.2963831312244 5.3583295978044e-06
0.67 2.2517141983865 3.7759336901644e-06
0.68 2.2052208719123 2.5247533557149e-06
0.69 2.1569666084122 1.5596994042966e-06
0.70 2.1070157433281 8.2521961974891e-07
0.71 2.055433480579 2.628375925795e-07
0.72 2.0022859261758 -1.8252399502927e-07
0.73 1.9476401718073 -5.5771081131084e-07
0.74 1.8915644355415 -8.9809270376051e-07
0.75 1.8341282683928 -1.2258626327366e-06
0.76 1.7754028378905 -1.5499224836901e-06
0.77 1.7154613031703 -1.8674810027264e-06
0.78 1.6543793009237 -2.1674889429946e-06
0.79 1.592235568446 -2.4358717762851e-06
0.80 1.5291127398251 -2.6620018567236e-06
0.81 1.4650983653326 -2.8451123150752e-06
0.82 1.4002862240442 -2.9984885741019e-06
0.83 1.3347780282211 -3.1488111378319e-06
0.84 1.2686856587563 -3.3285965286289e-06
0.85 1.2021341296546 -3.5619924452224e-06
0.86 1.1352655647371 -3.8484057582888e-06
0.87 1.0682445951419 -4.1533503363222e-06
0.88 1.0012657729647 -4.4180386979953e-06
0.89 0.93456387627073 -4.5931552243861e-06
0.90 0.86842839577316 -4.683894022417e-06
0.91 0.80322408426736 -4.7684900913447e-06
0.92 0.73942021064444 -4.9464638687269e-06
0.93 0.67763191626169 -5.2248889798046e-06
0.94 0.61867718426839 -5.4615480782338e-06
0.95 0.56365063367704 -5.5206928377682e-06
0.96 0.51400638494109 -5.5373032529227e-06
0.97 0.47161828221508 -5.7964882147765e-06
0.98 0.43873864218485 -6.1655605993471e-06
0.99 0.41772764777148 -6.2100058256243e-06
1.00 0.41047788228406 -6.1043301545216e-06


==> data/heisenberg/data-m50-w2.dat <==
0.00 0.93192019633163 0.038171633273629
0.01 0.93502757899783 0.038047664705377
0.02 0.94428593409703 0.037680940082873
0.03 0.95950971315767 0.037086186268548
0.04 0.98040790773483 0.036285462488005
0.05 1.0066076388206 0.03530515063771
0.06 1.0376809230975 0.034172862951674
0.07 1.0731707150519 0.032914842549913
0.08 1.1126133734466 0.03155416082855
0.09 1.1555560544662 0.030109749890636
0.10 1.2015687377148 0.028596133482858
0.11 1.2502514078443 0.027023651180586
0.12 1.3012373154011 0.025398979337216
0.13 1.3541933192444 0.023725800432705
0.14 1.4088181969195 0.022005532051023
0.15 1.4648396054219 0.020238084828475
0.16 1.5220101508271 0.018422674214025
0.17 1.5801028137077 0.01655877003434
0.18 1.6389057864333 0.014647341363225
0.19 1.6982166053088 0.012692653798477
0.20 1.7578353048394 0.010705005319698
0.21 1.8175562088119 0.0087049089285567
0.22 1.8771580017665 0.0067291802203271
0.23 1.9363921567925 0.0048386752192169
0.24 1.9949711708645 0.00312498261271
0.25 2.0525610904534 0.0017079859591638
0.26 2.1087872589757 0.00070994360412691
0.27 2.16326390891 0.00019736710327045
0.28 2.2156479199356 0.00011736509617233
0.29 2.2656931145296 0.00029476875276746
0.30 2.3132690400482 0.00051832712396838
0.31 2.3583334057126 0.00064453975804568
0.32 2.4008841021589 0.00063496484674008
0.33 2.4409217412392 0.00052619241395924
0.34 2.4784333399622 0.00038058819427356
0.35 2.5133916876001 0.00025092447642105
0.36 2.5457615697217 0.00016562757208405
0.37 2.5755067790982 0.00012913287152738
0.38 2.6025951401051 0.00012986171535889
0.39 2.627000957748 0.00014987100504538
0.40 2.648705408644 0.00017251603884905
0.41 2.6676957522306 0.00018666489971686
0.42 2.683964160249 0.00018765992905045
0.43 2.6975066884117 0.00017610319414452
0.44 2.7083226223343 0.00015571126017466
0.45 2.7164142140754 0.00013120795873789
0.46 2.7217867096942 0.00010679384669565
0.47 2.7244485344099 8.5346369234962e-05
0.48 2.724411518456 6.8251330886504e-05
0.49 2.7216910846076 5.5650204190627e-05
0.50 2.7163063578764 4.6875942162572e-05
0.51 2.7082801887423 4.0898820697244e-05
0.52 2.6976391003786 3.667508141536e-05
0.53 2.6844131787294 3.335818001915e-05
0.54 2.6686359250601 3.0381059605844e-05
0.55 2.6503440870831 2.744427440593e-05
0.56 2.6295774796956 2.4452060580771e-05
0.57 2.6063788016091 2.1432815310085e-05
0.58 2.5807934506099 1.8468660570647e-05
0.59 2.5528693381345 1.56461359202e-05
0.60 2.5226567031045 1.3029923500163e-05
0.61 2.4902079251892 1.0655205927357e-05
0.62 2.4555773384613 8.5316850446659e-06
0.63 2.4188210474406 6.6525059558842e-06
0.64 2.37999674854 5.0031261125127e-06
0.65 2.3391635607751 3.5674436782429e-06
0.66 2.2963818702129 2.3304966951798e-06
0.67 2.251713192997 1.278380839409e-06
0.68 2.2052200619606 3.9664321693778e-07
0.69 2.1569659418821 -3.315642089774e-07
0.70 2.1070151784702 -9.266127829477e-07
0.71 2.0554329862645 -1.4123084000062e-06
0.72 2.0022854809426 -1.814524933863e-06
0.73 1.9476397621116 -2.1588342504764e-06
0.74 1.8915640536765 -2.4676348937547e-06
0.75 1.8341279104558 -2.7574186680646e-06
0.76 1.7754025020475 -3.0368730077335e-06
0.77 1.7154609883402 -3.3064999542809e-06
0.78 1.6543790059089 -3.56027298265e-06
0.79 1.5922352914542 -3.7894871209865e-06
0.80 1.5291124782937 -3.9883294360443e-06
0.81 1.4650981159512 -4.1598276694366e-06
0.82 1.4002859828813 -4.3199396373428e-06
0.83 1.3347777908806 -4.4970518486842e-06
0.84 1.2686854205116 -4.7247400243311e-06
0.85 1.2021338855322 -5.0279706851342e-06
0.86 1.1352653095386 -5.4071645687603e-06
0.87 1.068244323406 -5.8294653544344e-06
0.88 1.00126547888 -6.2386983692431e-06
0.89 0.93456355355322 -6.5893965697228e-06
0.90 0.86842803752836 -6.8918946617424e-06
0.91 0.80322368286534 -7.2305795625338e-06
0.92 0.73941975765402 -7.7113152859853e-06
0.93 0.67763140253074 -8.3460926474377e-06
0.94 0.61867660030989 -8.9935000754937e-06
0.95 0.56364997063378 -9.5106027593883e-06
0.96 0.51400563651253 -1.0012457783926e-05
0.97 0.47161744785415 -1.0747294341057e-05
0.98 0.43873773122104 -1.1528082401624e-05
0.99 0.41772668260083 -1.1856482373673e-05
1.00 0.4104768973681 -1.185269652107e-05


==> data/heisenberg/data-m50-w3.dat <==
0.00 0.92578984653732 0.035817120891371
0.01 0.92890511236259 0.035692758190102
0.02 0.93818706873591 0.035324993255058
0.03 0.95345003923436 0.034728971995325
0.04 0.97440285391321 0.033927427738251
0.05 1.0006725043926 0.032947634690512
0.06 1.0318309821331 0.031818265205374
0.07 1.0674213865468 0.030566731130574
0.08 1.1069804427593 0.029217321026107
0.09 1.1500559274467 0.027790179358488
0.10 1.1962187091821 0.026300995637166
0.11 1.2450699288516 0.024761197831187
0.12 1.2962442473611 0.023178448524876
0.13 1.3494101657327 0.02155728652775
0.14 1.4042683029024 0.019899815461799
0.15 1.4605483057487 0.018206405811587
0.16 1.5180048341366 0.016476444184668
0.17 1.5764128410574 0.014709228829805
0.18 1.6355621553689 0.012905189393073
0.19 1.6952511641379 0.01106773413751
0.20 1.7552791798763 0.0092062148258845
0.21 1.8154368949257 0.0073407328792929
0.22 1.8754942854487 0.0055101549749086
0.23 1.9351859858832 0.0037817995644263
0.24 1.9941965884115 0.0022568934694429
0.25 2.0521522671528 0.0010666446548013
0.26 2.1086360589807 0.00033189262896638
0.27 2.1632372604801 7.546715682949e-05
0.28 2.2156284410985 0.00016617178998146
0.29 2.2656161221416 0.00037389252720565
0.30 2.3131313043858 0.00050469587219393
0.31 2.3581691529372 0.00049982394859871
0.32 2.4007326562961 0.00039575176896012
0.33 2.4408077530968 0.00026336157882945
0.34 2.4783620993267 0.00015934092862935
0.35 2.5133540804797 0.00010812695890383
0.36 2.5457423049015 0.00010559322110382
0.37 2.5754914359414 0.0001310443920941
0.38 2.6025743124694 0.00016218272162405
0.39 2.6269710699264 0.0001831312808882
0.40 2.6486676843026 0.00018553568996005
0.41 2.6676541240881 0.00017117036051761
0.42 2.6839231407142 0.00014590378020252
0.43 2.6974699011512 0.00011690444702506
0.44 2.7082921463622 9.0157177231376e-05
0.45 2.7163905674802 6.9197895364859e-05
0.46 2.7217692305274 5.5064902953816e-05
0.47 2.7244359085578 4.6948583574569e-05
0.48 2.7244022647941 4.3058272058083e-05
0.49 2.7216838962757 4.1400922537349e-05
0.50 2.7163002752697 4.0315791475898e-05
0.51 2.7082746302268 3.8727384776394e-05
0.52 2.6976338011383 3.6154502996766e-05
0.53 2.68440808935 3.2587862754063e-05
0.54 2.6686311123101 2.8353391964053e-05
0.55 2.6503396528604 2.3893529715657e-05
0.56 2.6295735056816 1.9589210701554e-05
0.57 2.6063753252974 1.5707474999793e-05
0.58 2.5807904646119 1.2391185046923e-05
0.59 2.5528668020623 9.6719646096588e-06
0.60 2.5226545592455 7.4986238489672e-06
0.61 2.4902061123004 5.7724082154209e-06
0.62 2.4555758009603 4.3809861978161e-06
0.63 2.4188197395163 3.2234758098326e-06
0.64 2.3799956342739 2.2233592007481e-06
0.65 2.3391626120563 1.3309936859329e-06
0.66 2.2963810640167 5.1953312851793e-07
0.67 2.2517125090442 -2.2137309052539e-07
0.68 2.2052194812841 -8.9219395515983e-07
0.69 2.1569654463798 -1.49000236771e-06
0.70 2.1070147511773 -2.0136901950352e-06
0.71 2.0554326119582 -2.4668238527426e-06
0.72 2.0022851467279 -2.8581880746614e-06
0.73 1.9476394577482 -3.2007483716789e-06
0.74 1.8915637715354 -3.5093227594984e-06
0.75 1.834127645151 -3.797067750444e-06
0.76 1.7754022499085 -4.0718215603697e-06
0.77 1.7154607469143 -4.3340114941337e-06
0.78 1.6543787736197 -4.5777975237193e-06
0.79 1.592235067336 -4.7953455859506e-06
0.80 1.5291122617236 -4.9821481074019e-06
0.81 1.465097906446 -5.1423981615173e-06
0.82 1.4002857799927 -5.2929539402502e-06
0.83 1.3347775941599 -5.4630102823694e-06
0.84 1.2686852294999 -5.6870851166124e-06
0.85 1.2021336997406 -5.9913750320995e-06
0.86 1.1352651283993 -6.3776765140133e-06
0.87 1.068244146204 -6.8133131652104e-06
0.88 1.00126530461 -7.2395113879242e-06
0.89 0.93456338058134 -7.6141194762513e-06
0.90 0.86842786365325 -7.9541199990985e-06
0.91 0.80322350556471 -8.3432387214533e-06
0.92 0.7394195744771 -8.8808097402637e-06
0.93 0.67763121003286 -9.5773493740126e-06
0.94 0.61867639025456 -1.0333047894662e-05
0.95 0.5636497396653 -1.0977945495816e-05
0.96 0.51400538503645 -1.160805659145e-05
0.97 0.47161717862944 -1.246588903972e-05
0.98 0.43873744833358 -1.3357593996427e-05
0.99 0.41772639048192 -1.3771173866223e-05
1.00 0.4104766020524 -1.3799376290674e-05


==> data/heisenberg/derivative-dk0.005-m150.dat <==
0.005 0.10769248252248
0.010 0.2147396066791
0.015 0.32051410127651
0.020 0.42442383109894
0.025 0.52588070328761
0.030 0.62454253481933
0.035 0.71990268173415
0.040 0.81153747294445
0.045 0.8993207949469
0.050 0.98301916362163
0.055 1.0625134730331
0.060 1.137747146431
0.065 1.2087186039257
0.070 1.2754731314899
0.075 1.3380946671377
0.080 1.3966978721813
0.085 1.4514207898788
0.090 1.5024182195367
0.095 1.5498561423124
0.100 1.5939062936147
0.105 1.6347428061593
0.110 1.6725382549385
0.115 1.7074612499046
0.120 1.7396742121531
0.125 1.7693317463552
0.130 1.796579278133
0.135 1.8215519810524
0.140 1.8443738357225
0.145 1.8651567132669
0.150 1.8839758757336
0.155 1.9009181344648
0.160 1.9161834515445
0.165 1.9297479319917
0.170 1.9414055545213
0.175 1.9514132263941
0.180 1.959834747151
0.185 1.9663251693516
0.190 1.9709309831713
0.195 1.9735869665085
0.200 1.9738547046611
0.205 1.9715896840997
0.210 1.9664245820353
0.215 1.9580297267121
0.220 1.9461892662515
0.225 1.9309774644213
0.230 1.9129786634118
0.235 1.8933442416205
0.240 1.8735414255497
0.245 1.8545257289534
0.250 1.8358410549253
0.255 1.8154889822703
0.260 1.7910353072492
0.265 1.7611255550919
0.270 1.7261082733308
0.275 1.687487836878
0.280 1.6468489684875
0.285 1.6059370243103
0.290 1.5647352310001
0.295 1.5239657041585
0.300 1.4834961316429
0.305 1.443206199634
0.310 1.4029565132705
0.315 1.3626315797203
0.320 1.32215215215
0.325 1.2814730512996
0.330 1.2405750210963
0.335 1.1994556013985
0.340 1.1581215020527
0.345 1.1165832651422
0.350 1.074843012157
0.355 1.0329474318013
0.360 0.99085122997754
0.365 0.94859924545289
0.370 0.90619043259796
0.375 0.86363303785821
0.380 0.82092540803011
0.385 0.77791384574379
0.390 0.73536745224076
0.395 0.69210578556061
0.400 0.64895376131753
0.405 0.60571793557134
0.410 0.56241142538055
0.415 0.51904770885594
0.420 0.47564052277474
0.425 0.43220379526193
0.430 0.38875159009215
0.435 0.34529807634635
0.440 0.3018575060418
0.445 0.25844420403045
0.450 0.21507255651368
0.455 0.17175701079409
0.460 0.12851204049127
0.465 0.085352172834774
0.470 0.042291936940206
0.475 -0.00065413765938089
0.480 -0.043471544897941
0.485 -0.086145824410599
0.490 -0.12866258455597
0.495 -0.1710075257584
0.500 -0.21316646373402
0.505 -0.25512535207748
0.510 -0.29687030412894
0.515 -0.33838761398797
0.520 -0.37966377656717
0.525 -0.4206855067153
0.530 -0.46143975743239
0.535 -0.50191373715377
0.540 -0.54209492640543
0.545 -0.58197109296475
0.550 -0.62153030702957
0.555 -0.66076095467666
0.560 -0.69965175073977
0.565 -0.73819175046163
0.570 -0.77637035996949
0.575 -0.81417734562306
0.580 -0.85160284179073
0.585 -0.88863735728235
0.590 -0.92527178012106
0.595 -0.96149738098979
0.600 -0.99730581393599
0.605 -1.0326891168511
0.610 -1.0676397085601
0.615 -1.1021503848014
0.620 -1.1362143120421
0.625 -1.1698250190094
0.630 -1.2029763868609
0.635 -1.235662636348
0.640 -1.2679007923571
0.645 -1.2995959857245
0.650 -1.3308776621546
0.655 -1.3616518932072
0.660 -1.3919366266446
0.665 -1.4217277473188
0.670 -1.4510213291536
0.675 -1.4798136133045
0.680 -1.5081009727399
0.685 -1.5358798788424
0.690 -1.5631495447847
0.695 -1.5900471562826
0.700 -1.615981744948
0.705 -1.6418417141015
0.710 -1.6670261549859
0.715 -1.6916807987988
0.720 -1.7158016273838
0.725 -1.7393843469363
0.730 -1.7624243260282
0.735 -1.7849165277907
0.740 -1.8068554369098
0.745 -1.8282349807399
0.750 -1.8490484414334
0.755 -1.8692883633242
0.760 -1.8889464477056
0.765 -1.9080134377353
0.770 -1.9264789906887
0.775 -1.9443315356276
0.780 -1.9615581091193
0.785 -1.9781441848323
0.790 -1.9940734535222
0.795 -2.009327601262
0.800 -2.0238860376535
0.805 -2.0377255891597
0.810 -2.05082014588
0.815 -2.0631402502268
0.820 -2.0746526233197
0.825 -2.085319604586
0.830 -2.0950985032717
0.835 -2.1039408327832
0.840 -2.1117914090982
0.845 -2.1185872848527
0.850 -2.1242564854052
0.855 -2.1287165076672
0.860 -2.1318725208492
0.865 -2.1336152373093
0.870 -2.1338183326255
0.875 -2.1323353785638
0.880 -2.1289961328448
0.885 -2.1236020888715
0.890 -2.1159211163651
0.895 -2.1056810181951
0.900 -2.0925618002677
0.905 -2.0761864446319
0.910 -2.0561099446108
0.915 -2.0318064521435
0.920 -2.0026544280227
0.925 -1.9679199266132
0.930 -1.9267385322686
0.935 -1.8780971316028
0.940 -1.8208178882128
0.945 -1.7535484622379
0.950 -1.6747651896202
0.955 -1.582799334844
0.960 -1.4759005290139
0.965 -1.3523548045243
0.970 -1.2106745241159
0.975 -1.0498696253314
0.980 -0.86978795160945
0.985 -0.67147513567917
0.990 -0.45745821062617
0.995 -0.23182618365031


==> data/heisenberg/derivative-dk0.01-m150.dat <==
0.01 0.21546678663092
0.02 0.4258402853448
0.03 0.6265767375834
0.04 0.81409891360743
0.05 0.98600206473375
0.06 1.1410460879764
0.07 1.2789899454106
0.08 1.400346562904
0.09 1.5061266271214
0.10 1.5976145901375
0.11 1.6761948786931
0.12 1.7432281973666
0.13 1.7999677425061
0.14 1.8475004472219
0.15 1.8866950858441
0.16 1.9181381030143
0.17 1.9419876627123
0.18 1.9579175090332
0.19 1.9643534397004
0.20 1.9584261786709
0.21 1.9355718406445
0.22 1.8922001643732
0.23 1.8369605012378
0.24 1.8031118311376
0.25 1.8177377054061
0.26 1.8369368661978
0.27 1.7975197326382
0.28 1.7076978055354
0.29 1.6061894505677
0.30 1.5109293468555
0.31 1.422449084477
0.32 1.3371683722108
0.33 1.252602539349
0.34 1.1677927064318
0.35 1.0825755011477
0.36 0.99700785308249
0.37 0.91113600874524
0.38 0.8249173078845
0.39 0.73855254027631
0.40 0.65176340472179
0.41 0.56480195731284
0.42 0.47769368516436
0.43 0.39053008192262
0.44 0.30341336172459
0.45 0.21644691394355
0.46 0.12974022263672
0.47 0.043402699016144
0.48 -0.042454780575975
0.49 -0.1277208422182
0.50 -0.21228438084203
0.51 -0.29603542322144
0.52 -0.37886599642781
0.53 -0.460670936568
0.54 -0.54134860555438
0.55 -0.62080151036856
0.56 -0.69893683026236
0.57 -0.77566685954748
0.58 -0.85090936648972
0.59 -0.92458786607814
0.60 -0.99663179740221
0.61 -1.0669765966827
0.62 -1.135563655636
0.63 -1.2023401577967
0.64 -1.2672587865898
0.65 -1.3302773015835
0.66 -1.3913579803946
0.67 -1.4504669247815
0.68 -1.507573228715
0.69 -1.5626483794007
0.70 -1.6156628946746
0.71 -1.6665906180397
0.72 -1.7153998466268
0.73 -1.7620571935994
0.74 -1.8065234572974
0.75 -1.8487517454491
0.76 -1.8886848229988
0.77 -1.9262519264005
0.78 -1.9613648524151
0.79 -1.9939130687597
0.80 -2.0237574778884
0.81 -2.0507223150697
0.82 -2.0745844385995
0.83 -2.095058949904
0.84 -2.1117795861852
0.85 -2.1242716406667
0.86 -2.1319140728566
0.87 -2.1338858743884
0.88 -2.12908941851
0.89 -2.1160400097098
0.90 -2.092706172848
0.91 -2.0562794844066
0.92 -2.0028482981481
0.93 -1.9269547828124
0.94 -1.8210524859383
0.95 -1.6750105413175
0.96 -1.4761435698502
0.97 -1.2108951027309
0.98 -0.86995946426958
0.99 -0.4575530959684


==> data/heisenberg/derivative-fd-m150.dat <==
0.005 0.107461961910701
0.015 0.319840984953879
0.025 0.524862240617957
0.035 0.718475899574342
0.045 0.897706136459002
0.055 1.06074688265814
0.065 1.20687116565342
0.075 1.33622320413608
0.085 1.44956745035245
0.095 1.54805024549347
0.105 1.63300418020713
0.115 1.70580388135829
0.125 1.76776869452004
0.135 1.820101689723
0.145 1.86385292905155
0.155 1.8998954349858
0.165 1.92890290767831
0.175 1.9513176797811
0.185 1.96729486031806
0.195 1.97660442980238
0.205 1.97847251574066
0.215 1.9713700522865
0.225 1.95288403423649
0.235 1.92013888807235
0.245 1.87149327642842
0.255 1.80895825832365
0.265 1.73804130188264
0.275 1.66392760564836
0.285 1.58883554445117
0.295 1.51285958046766
0.305 1.4356159200005
0.315 1.35695375646456
0.325 1.27696470607547
0.335 1.19581976430883
0.345 1.1136669527866
0.355 1.03061181483233
0.365 0.94673707845335
0.375 0.862124897505475
0.385 0.776867906538204
0.395 0.691070132519967
0.405 0.604843266442839
0.415 0.51830263734206
0.425 0.431564730319445
0.435 0.344746286738508
0.445 0.257964297317148
0.455 0.171336202099582
0.465 0.0849799007503163
0.475 -0.000986538326804054
0.485 -0.0864454124533585
0.495 -0.171280050707768
0.505 -0.255375514251757
0.515 -0.338619272993419
0.525 -0.420901835538439
0.535 -0.502117330236164
0.545 -0.582164041184725
0.555 -0.660944900736062
0.565 -0.738367933700591
0.575 -0.814346643001844
0.585 -0.888800323020697
0.595 -0.961654285910668
0.605 -1.03283998736833
0.615 -1.10229504050216
0.625 -1.16996310919565
0.635 -1.23579367472543
0.645 -1.29974167155768
0.655 -1.36176698943182
0.665 -1.42183383949096
0.675 -1.47990998202697
0.685 -1.53596581226925
0.695 -1.58997329827357
0.705 -1.64190476159792
0.715 -1.69173148535574
0.725 -1.73942212651154
0.735 -1.78494089695321
0.745 -1.8282454615614
0.755 -1.86928447770905
0.765 -1.90799466819509
0.775 -1.9442972735439
0.785 -1.97809366564416
0.795 -2.00925981382639
0.805 -2.0376391653754
0.815 -2.06303331653909
0.825 -2.08518957966266
0.835 -2.1037841552144
0.845 -2.11839902852001
0.855 -2.12848983283347
0.865 -2.13334060530157
0.875 -2.13199940116576
0.885 -2.12318584970633
0.895 -2.10515765484208
0.905 -2.07551774788037
0.915 -2.03093839913986
0.925 -1.96677779148384
0.935 -1.87658299639313
0.945 -1.75154965530635
0.955 -1.58022778787933
0.965 -1.34925062364294
0.975 -1.0465825804275
0.985 -0.668802518959038
0.995 -0.230772747454256


==> data/heisenberg/derivative-m150.dat <==
0.00 -8.1460054590838e-12
0.01 0.21449498408652
0.02 0.4239475270916
0.03 0.62385724579825
0.04 0.81067736014875
0.05 0.98201839933171
0.06 1.1366413417889
0.07 1.2742953192047
0.08 1.3954768692515
0.09 1.5011781463759
0.10 1.5926669477801
0.11 1.671316715278
0.12 1.7384872281332
0.13 1.7954474379759
0.14 1.8433286038141
0.15 1.8830957651496
0.16 1.9155264005539
0.17 1.9411853197434
0.18 1.9603833757653
0.19 1.9731039758024
0.20 1.9788772870315
0.21 1.9765884794439
0.22 1.96426544564
0.23 1.9391090174177
0.24 1.898451147515
0.25 1.8421491488098
0.26 1.7743806961713
0.27 1.7012297172041
0.28 1.6264985281974
0.29 1.5510301260774
0.30 1.4744722183249
0.31 1.396518907236
0.32 1.3171663609975
0.33 1.2365710024856
0.34 1.1549013420661
0.35 1.0722825516181
0.36 0.98880445542546
0.37 0.90454659389561
0.38 0.81959553263634
0.39 0.73405002261388
0.40 0.6480186708691
0.41 0.56161555294299
0.42 0.47495683990791
0.43 0.38815919417527
0.44 0.30133944694415
0.45 0.21461478822642
0.46 0.12810291143834
0.47 0.041921872818166
0.48 -0.043810338255963
0.49 -0.12897641845212
0.50 -0.21346044693461
0.51 -0.29714858002657
0.52 -0.37992970617721
0.53 -0.46169605090971
0.54 -0.54234373469495
0.55 -0.62177328743396
0.56 -0.69989011815005
0.57 -0.77660493192487
0.58 -0.85183408199461
0.59 -0.92549984186016
0.60 -0.99753058348674
0.61 -1.0678608487349
0.62 -1.1364313042707
0.63 -1.2031885723835
0.64 -1.2680849327005
0.65 -1.3310778915651
0.66 -1.3921296164987
0.67 -1.4512062336165
0.68 -1.5082769851233
0.69 -1.5633132423891
0.70 -1.616287367207
0.71 -1.6671714092693
0.72 -1.7159356210885
0.73 -1.7625467617558
0.74 -1.8069661468779
0.75 -1.8491473822861
0.76 -1.8890336915884
0.77 -1.9265547090587
0.78 -1.961622555476
0.79 -1.9941269386842
0.80 -2.023928913124
0.81 -2.0508527787105
0.82 -2.0746753769431
0.83 -2.0951117170302
0.84 -2.1117953851042
0.85 -2.1242514759124
0.86 -2.1318587189476
0.87 -2.1337958737238
0.88 -2.1289650972433
0.89 -2.1158815446186
0.90 -2.0925137298019
0.91 -2.0560534654959
0.92 -2.0025897954489
0.93 -1.9266663462362
0.94 -1.820739419385
0.95 -1.6746828686798
0.96 -1.4758186122609
0.97 -1.2105997012716
0.98 -0.86972934081224
0.99 -0.45742557940844
1.00 1.7984252099799e-12


==> data/heisenberg/derivative2-dk0.005-m150.dat <==
0.005 6.8216735783194
0.010 6.7606456236241
0.015 6.6608268578478
0.020 6.5249306207771
0.025 6.3532562243179
0.030 6.1591614998069
0.035 5.9361740122121
0.040 5.6998212999358
0.045 5.44613189206
0.050 5.1827330997775
0.055 4.9138001169524
0.060 4.6430634161035
0.065 4.3737531018605
0.070 4.108578141478
0.075 3.8497338724265
0.080 3.5989307807893
0.085 3.3574371863417
0.090 3.1261302452986
0.095 2.9055482501168
0.100 2.6959466352653
0.105 2.4973453097358
0.110 2.3095747774434
0.115 2.1323152802901
0.120 1.9651287801245
0.125 1.8074854492154
0.130 1.6587842239692
0.135 1.5183664478752
0.140 1.3855241425023
0.145 1.2595022935207
0.150 1.1380559340642
0.155 1.010955105879
0.160 0.88969753292931
0.165 0.8007020637909
0.170 0.70091518485651
0.175 0.59262701184803
0.180 0.48670897040976
0.185 0.38071177309023
0.190 0.26346991268339
0.195 0.13989317766304
0.200 0.0080197719459036
0.205 -0.14292427679695
0.210 -0.31401340573451
0.215 -0.50884178603237
0.220 -0.72895238352671
0.225 -0.97198607649338
0.230 -1.2287551676765
0.235 -1.4844616753811
0.240 -1.722752291947
0.245 -1.931261440366
0.250 -2.1063970596035
0.255 -2.2491418858317
0.260 -2.3586333108581
0.265 -2.4324525163476
0.270 -2.4723917822436
0.275 -2.4869400395747
0.280 -2.4959532370528
0.285 -2.4930995409781
0.290 -2.4855692001031
0.295 -2.4909131581507
0.300 -2.5012405854933
0.305 -2.5152670602064
0.310 -2.5314628835881
0.315 -2.5485299040117
0.320 -2.5655651496538
0.325 -2.5820508323684
0.330 -2.5977663500412
0.335 -2.6126807125775
0.340 -2.626857944788
0.345 -2.6403884188285
0.350 -2.6539169999987
0.355 -2.6663346659631
0.360 -2.677675704292
0.365 -2.6890228343089
0.370 -2.6997695247159
0.375 -2.7098593693681
0.380 -2.7199176844387
0.385 -2.7358408438137
0.390 -2.7486941352979
0.395 -2.7425998766819
0.400 -2.7486869658418
0.405 -2.7538882860667
0.410 -2.7581926125241
0.415 -2.7615927666587
0.420 -2.7640840155807
0.425 -2.765662878662
0.430 -2.7663263100487
0.435 -2.766071268777
0.440 -2.7648945849476
0.445 -2.7627930360383
0.450 -2.7597635501781
0.455 -2.7558035358851
0.460 -2.7509109963672
0.465 -2.7450850272872
0.470 -2.7383258189652
0.475 -2.7306348916497
0.480 -2.7220151722952
0.485 -2.7124710381731
0.490 -2.702008322187
0.495 -2.6906342896196
0.500 -2.6783575972981
0.505 -2.6651882421763
0.510 -2.6511375056484
0.515 -2.6362178997915
0.520 -2.6204431135884
0.525 -2.6038279642524
0.530 -2.5863883506948
0.535 -2.5681412077975
0.540 -2.5491044610949
0.545 -2.5292969807912
0.550 -2.5087385291654
0.555 -2.4874497059012
0.560 -2.465451886198
0.565 -2.4427671521456
0.570 -2.419418216585
0.575 -2.3954283401954
0.580 -2.3708212411608
0.585 -2.3456209978121
0.590 -2.3198519455753
0.595 -2.2935385662506
0.600 -2.2667053772868
0.605 -2.2393768093638
0.610 -2.2115770872032
0.615 -2.1833301032134
0.620 -2.1546592903894
0.625 -2.1255874922023
0.630 -2.0961368320378
0.635 -2.0663285802064
0.640 -2.0375874434875
0.645 -2.0071602857359
0.650 -1.9749553738019
0.655 -1.9439077020914
0.660 -1.9125912942725
0.665 -1.881019442026
0.670 -1.8492036559806
0.675 -1.8171534728492
0.680 -1.7848763281387
0.685 -1.7523773992722
0.690 -1.719825495999
0.695 -1.6937487761024
0.700 -1.6633090290741
0.705 -1.6201793200447
0.710 -1.586558603808
0.715 -1.552690294309
0.720 -1.5185587865639
0.725 -1.4841446224174
0.730 -1.4494241951056
0.735 -1.4143694226024
0.740 -1.378947375206
0.745 -1.3431198523803
0.750 -1.3068428907029
0.755 -1.2700662125969
0.760 -1.2327325705608
0.765 -1.1947769951498
0.770 -1.1561259159644
0.775 -1.1166961289053
0.780 -1.0763936231454
0.785 -1.0351120861591
0.790 -0.99273134590158
0.795 -0.94911532490341
0.800 -0.90410974849607
0.805 -0.85753939083855
0.810 -0.80920480652583
0.815 -0.75887845309468
0.820 -0.70630006131444
0.825 -0.65117111071656
0.830 -0.59314822444441
0.835 -0.53183524493002
0.840 -0.46677371308724
0.845 -0.39743140840847
0.850 -0.32318852456401
0.855 -0.24332096895672
0.860 -0.15698014092746
0.865 -0.063168464734594
0.870 0.039290232004756
0.875 0.1517867364984
0.880 0.27596986688131
0.885 0.41379897735491
0.890 0.56760699667647
0.895 0.74017561927219
0.900 0.93482395817928
0.905 1.1555113822136
0.910 1.4069534775014
0.915 1.6947474264042
0.920 2.0254976280802
0.925 2.406923441658
0.930 2.8479162263633
0.935 3.3584895305581
0.940 3.9495329666692
0.945 4.6322325869998
0.950 5.4169651936371
0.955 6.3114230432334
0.960 7.31771804374
0.965 8.4283247196298
0.970 9.6210615458159
0.975 10.853992102687
0.980 12.062129742035
0.985 13.158765709629
0.990 14.044219898469
0.995 14.622756856012


==> data/heisenberg/derivative2-dk0.01-m150.dat <==
0.01 6.7237352560102
0.02 6.4897159675905
0.03 6.1271153497614
0.04 5.6702928723549
0.05 5.1565522816938
0.06 4.6201749684152
0.07 4.0887173067469
0.08 3.5816965359498
0.09 3.1110401650798
0.10 2.6824669677675
0.11 2.2971167771246
0.12 1.9530098010947
0.13 1.6461409237339
0.14 1.3711464935716
0.15 1.1215534245323
0.16 0.88936005740389
0.17 0.66375334716913
0.18 0.43106595860874
0.19 0.16817934647266
0.20 -0.1612291984407
0.21 -0.59925161867081
0.22 -1.1688936415596
0.23 -1.7798117283801
0.24 -2.1969646840622
0.25 -2.385367834585
0.26 -2.6007707958938
0.27 -2.7784302356431
0.28 -2.7735522198748
0.29 -2.6891099023381
0.30 -2.6300615468383
0.31 -2.6135252504531
0.32 -2.6224550759437
0.33 -2.6410157973153
0.34 -2.6614882424985
0.35 -2.6814874021087
0.36 -2.7005605959501
0.37 -2.7184430973571
0.38 -2.7363292669286
0.39 -2.7502155536399
0.40 -2.7597532448046
0.41 -2.7678068014455
0.42 -2.7725337201259
0.43 -2.7738263488508
0.44 -2.7715778995977
0.45 -2.765732918343
0.46 -2.7562765846163
0.47 -2.7431686309932
0.48 -2.726403803015
0.49 -2.7060009296304
0.50 -2.6820037384047
0.51 -2.6544798761827
0.52 -2.6235190458232
0.53 -2.5892309551245
0.54 -2.5517433944491
0.55 -2.5112004494897
0.56 -2.4677606932912
0.57 -2.4215951708546
0.58 -2.3728850347666
0.59 -2.3218187730079
0.60 -2.2685890242994
0.61 -2.2133890405462
0.62 -2.1564088686822
0.63 -2.0978313276514
0.64 -2.0378278482219
0.65 -1.9765542238862
0.66 -1.9141462922315
0.67 -1.850715544586
0.68 -1.7863446282078
0.69 -1.7210933029147
0.70 -1.6549517999758
0.71 -1.5878841520019
0.72 -1.51983076513
0.73 -1.4506391440193
0.74 -1.3801018463316
0.75 -1.3079336064215
0.76 -1.2337565441094
0.77 -1.1570805238479
0.78 -1.0772766200071
0.79 -0.9935408549028
0.80 -0.90484414286354
0.81 -0.80986260213377
0.82 -0.70687974793575
0.83 -0.59364808008948
0.84 -0.46719161367977
0.85 -0.32352177148334
0.86 -0.15722533433855
0.87 0.039137193298434
0.88 0.27591363249626
0.89 0.56765219691566
0.90 0.93497398188096
0.91 1.4072080239497
0.92 2.0258481301651
0.93 2.8483378056615
0.94 3.9499714805847
0.95 5.4173197589257
0.96 7.3178267035519
0.97 9.6207152851499
0.98 12.061158003022
0.99 14.042654651521


==> data/heisenberg/derivative2-fd-m150.dat <==
0.00 6.84124098861072
0.01 6.76023428071906
0.02 6.526029270483
0.03 6.16291418868754
0.04 5.70507564338283
0.05 5.18974814845707
0.06 4.65128039952096
0.07 4.11740327411512
0.08 3.60785941951718
0.09 3.13480473840387
0.10 2.70416773513703
0.11 2.31728646405963
0.12 1.97240126699906
0.13 1.66581097847825
0.14 1.39264520428967
0.15 1.14726859879273
0.16 0.923336535233412
0.17 0.713484357317924
0.18 0.508569452988073
0.19 0.296332800974355
0.20 0.0594630223756002
0.21 -0.226078433888615
0.22 -0.588428231493503
0.23 -1.04231037723993
0.24 -1.54843791411093
0.25 -1.99055145409193
0.26 -2.25735683848246
0.27 -2.35911222669068
0.28 -2.39025455076095
0.29 -2.41839005035631
0.30 -2.45874208279093
0.31 -2.50389443793189
0.32 -2.5461305583488
0.33 -2.58292372371573
0.34 -2.61500521450794
0.35 -2.64372715696195
0.36 -2.66981578515021
0.37 -2.69328937488302
0.38 -2.71381431531835
0.39 -2.73102797449799
0.40 -2.74468639897199
0.41 -2.75467378622951
0.42 -2.76095333752851
0.43 -2.76351689580568
0.44 -2.76235652386443
0.45 -2.75745791920382
0.46 -2.74880645165564
0.47 -2.73639675007989
0.48 -2.72024045587842
0.49 -2.70037041089157
0.50 -2.67684174904342
0.51 -2.6497311431124
0.52 -2.61913531784709
0.53 -2.58516949326723
0.54 -2.54796595096519
0.55 -2.50767264945551
0.56 -2.46445168672634
0.57 -2.41847743653426
0.58 -2.36993424669257
0.59 -2.31901366885414
0.60 -2.26591125806845
0.61 -2.21082301084441
0.62 -2.15394152933246
0.63 -2.09545198690846
0.64 -2.03552796398736
0.65 -1.97432719181506
0.66 -1.9119872249439
0.67 -1.84862103628769
0.68 -1.7843124985134
0.69 -1.71911167623948
0.70 -1.65302982179089
0.71 -1.58603388045107
0.72 -1.51804025930269
0.73 -1.44890746716274
0.74 -1.37842710631727
0.75 -1.30631245889063
0.76 -1.23218363559235
0.77 -1.15554782031655
0.78 -1.07577257474386
0.79 -0.992049310334469
0.80 -0.903342818217985
0.81 -0.808320938512129
0.82 -0.705255760923758
0.83 -0.591883724103838
0.84 -0.465205866912809
0.85 -0.321200277986265
0.86 -0.154404883575155
0.87 0.0426918536793491
0.88 0.280544056833773
0.89 0.573855266845075
0.90 0.943467543304303
0.91 1.41900474561679
0.92 2.04229557671426
0.93 2.8709895025305
0.94 3.97993486614646
0.95 5.45334442461158
0.96 7.35223150271588
0.97 9.63422306075485
0.98 12.0251128643344
0.99 13.9429207031437
1.00 14.6914494288714


==> data/heisenberg/derivative2-m150.dat <==
0.00 11.55067958074
0.01 11.436630932237
0.02 11.106236177774
0.03 10.59194632354
0.04 9.9396572954154
0.05 9.1997575762583
0.06 8.4193040327314
0.07 7.6369982695994
0.08 6.8812037251079
0.09 6.1702837538478
0.10 5.5142417859581
0.11 4.9167990047626
0.12 4.3773634950358
0.13 3.8926364765447
0.14 3.4577958729449
0.15 3.0672987509586
0.16 2.7153820331756
0.17 2.396345646225
0.18 2.104697198884
0.19 1.8352413395717
0.20 1.5832327793738
0.21 1.3448119543549
0.22 1.1181168161873
0.23 0.905476528731
0.24 0.71585535343835
0.25 0.56305843479684
0.26 0.45535130560456
0.27 0.38647869157479
0.28 0.34179140339101
0.29 0.30936523232562
0.30 0.28312857637861
0.31 0.26070354132013
0.32 0.24117586490665
0.33 0.22405951537565
0.34 0.20899879642288
0.35 0.19571811875296
0.36 0.18400519291398
0.37 0.17368407014201
0.38 0.16458912325437
0.39 0.15655162005304
0.40 0.14939975396984
0.41 0.14296663654097
0.42 0.13710011428608
0.43 0.13167047043602
0.44 0.1265745911594
0.45 0.12173686668242
0.46 0.11710782052319
0.47 0.11266151884754
0.48 0.10839256399053
0.49 0.10431316865449
0.50 0.1004505585399
0.51 0.096844792209364
0.52 0.093547002884168
0.53 0.090618032365702
0.54 0.088127418690119
0.55 0.086152701391505
0.56 0.0847790131585
0.57 0.084098931200692
0.58 0.084212566249212
0.59 0.08522787076071
0.60 0.087261152854893
0.61 0.090437791265391
0.62 0.094893154868976
0.63 0.10077374408075
0.64 0.10823858766843
0.65 0.11746094807137
0.66 0.12863041234533
0.67 0.14195547425655
0.68 0.15766674741993
0.69 0.17602099136275
0.70 0.19730618496325
0.71 0.22184794911447
0.72 0.2500177090195
0.73 0.28224310496154
0.74 0.31902132237819
0.75 0.36093623553295
0.76 0.40868057191766
0.77 0.46308474626154
0.78 0.52515464244527
0.79 0.59612152618896
0.80 0.67750858223538
0.81 0.77122048499898
0.82 0.87966523149148
0.83 1.0059216441658
0.84 1.1539721706937
0.85 1.3290298672447
0.86 1.5380021483794
0.87 1.7901537664895
0.88 2.0980591020841
0.89 2.4789684647501
0.90 2.9567450684109
0.91 3.5645211984982
0.92 4.3480585952916
0.93 5.3691652119301
0.94 6.7066575828572
0.95 8.4477575532959
0.96 10.653866868397
0.97 13.275527514089
0.98 16.010468520509
0.99 18.206805947906
1.00 19.066239196956


==> data/heisenberg/derivativeB-dk0.01-m150.dat <==
0.01 2.2495180814164 10.763578667503
0.02 2.2267571752652 10.59907329265
0.03 2.1901513793591 10.337305701111
0.04 2.1414837111767 9.9950914810654
0.05 2.0828887220007 9.5928605715748
0.06 2.0166042878683 9.1524999678237
0.07 1.9447647306244 8.695587086572
0.08 1.8692621275045 8.2423182486818
0.09 1.7916824903473 7.8112618416975
0.10 1.7133116011593 7.4199457687104
0.11 1.6352044198667 7.0862627897018
0.12 1.5583224485407 6.8307306015932
0.13 1.4837667438519 6.6797333945355
0.14 1.4131760368953 6.6699161362464
0.15 1.3494374359226 6.8504038686968
0.16 1.297904751345 7.303099076803
0.17 1.2686815637683 8.1626848626056
0.18 1.2789680795239 9.4933393104287
0.19 1.3561275928992 11.48897642568
0.20 1.5357260304951 14.389963999438
0.21 1.8502760452913 18.031926619445
0.22 2.3096054938311 21.771981229007
0.23 2.8671060152037 23.758798118686
0.24 3.3836136701175 21.679379602329
0.25 3.6584931091908 18.201113787001
0.26 3.5773776247169 20.435910122792
0.27 3.2262341368943 23.023605131697
0.28 2.8003925241647 21.455151281736
0.29 2.4366548072911 17.637080559539
0.30 2.165645376779 13.831614750275
0.31 1.9635975238157 10.974844899096
0.32 1.8027169188153 9.0888857807583
0.33 1.6675470311594 7.837824051386
0.34 1.5522432098426 6.9022025262466
0.35 1.4546650135167 6.1139119251781
0.36 1.3729825295875 5.4216808219766
0.37 1.3048277742143 4.822389013625
0.38 1.2477416087289 4.4652049985899
0.39 1.1991876771631 4.0649078086896
0.40 1.1573373556147 3.5640965022445
0.41 1.1211068337566 3.2813618425471
0.42 1.0893917251704 3.0408570635199
0.43 1.0614318384631 2.8335932215994
0.44 1.0365974455217 2.648814906157
0.45 1.0143474835948 2.4818260966475
0.46 0.99421266685084 2.3337567899935
0.47 0.97578590062326 2.2002986307283
0.48 0.95872113828271 2.0794551396154
0.49 0.94272665151259 1.9694550397149
0.50 0.92755727159225 1.8687780351393
0.51 0.91300635017839 1.7761876661985
0.52 0.89889874967684 1.6907286949358
0.53 0.88508549058746 1.6116873579618
0.54 0.87144006293955 1.5385312030155
0.55 0.85785604576404 1.470847223405
0.56 0.84424557605446 1.4082909954403
0.57 0.83053827478239 1.3505524074144
0.58 0.81668036406801 1.2973364530395
0.59 0.80263383759662 1.248357401913
0.60 0.78837564191414 1.2033384244255
0.61 0.77389687073572 1.1620146352492
0.62 0.75920199094558 1.1241356069988
0.63 0.74430810984887 1.0894656220051
0.64 0.72924427943579 1.0577815729372
0.65 0.71405081222609 1.0288699011992
0.66 0.69877857319312 1.0025232294183
0.67 0.68348821002992 0.97853845485356
0.68 0.66824928757114 0.95671736690545
0.69 0.65314155361699 0.94246258223723
0.70 0.6382448854411 0.92453891086686
0.71 0.62364908269092 0.90243070125148
0.72 0.6094530593613 0.88758146652402
0.73 0.59575182332124 0.87422027879446
0.74 0.58264447041645 0.86235839171916
0.75 0.57023079856775 0.85208834274612
0.76 0.5586104665312 0.84359638708879
0.77 0.54788249890985 0.83717258178381
0.78 0.53814522621303 0.83321806251003
0.79 0.52949672881684 0.83224954775296
0.80 0.52203582547727 0.83490181470096
0.81 0.51586361351051 0.8419297551662
0.82 0.51108553300723 0.85421259272743
0.83 0.50781389457239 0.87276377842162
0.84 0.50617077889182 0.89875081766345
0.85 0.50629117994172 0.93352966034323
0.86 0.50832620379265 0.97869813585017
0.87 0.51244601488017 1.0361720867321
0.88 0.51884197204132 1.1082860087748
0.89 0.52772689088831 1.1979160232683
0.90 0.53933137934532 1.3086139366664
0.91 0.55389232065041 1.4447202531952
0.92 0.57162618363145 1.6113765173741
0.93 0.59267408682709 1.8142565770929
0.94 0.61699709293811 2.0586392035484
0.95 0.644192080117 2.3471253233321
0.96 0.67320521338665 2.6750056190763
0.97 0.70198086718336 3.0227594416704
0.98 0.72725348995068 3.3482211037076
0.99 0.74491589011751 3.5875267410226


==> data/hubbard/continua.dat <==
0.000000000000000000e+00 1.027665107620749918e+00 7.163970121529448676e+00
1.000000000000000021e-02 1.031293122411550023e+00 7.163435652218549166e+00
2.000000000000000042e-02 1.042096460625749899e+00 7.162901182907649655e+00
2.999999999999999889e-02 1.059840754672249918e+00 7.162362765175250168e+00
4.000000000000000083e-02 1.084159626765649920e+00 7.160880967460849789e+00
5.000000000000000278e-02 1.114585976630950048e+00 7.159278157483649707e+00
5.999999999999999778e-02 1.148932571573233030e+00 7.157675347506449626e+00
7.000000000000000666e-02 1.180985038985009838e+00 7.155248186993749648e+00
8.000000000000000167e-02 1.214002563248989919e+00 7.152578828980050041e+00
8.999999999999999667e-02 1.247327721115139898e+00 7.149909470966350433e+00
1.000000000000000056e-01 1.280369847610490108e+00 7.146535278119750423e+00
1.100000000000000006e-01 1.313154466711569990e+00 7.142802355655749835e+00
1.199999999999999956e-01 1.345747386407650126e+00 7.139069433191749248e+00
1.300000000000000044e-01 1.378150697515839962e+00 7.134746785869649166e+00
1.400000000000000133e-01 1.410329698967569767e+00 7.129954467268449392e+00
1.499999999999999944e-01 1.442240989769820070e+00 7.125162148667249618e+00
1.600000000000000033e-01 1.473844354356939945e+00 7.119889603681949453e+00
1.700000000000000122e-01 1.505104864380609975e+00 7.114043233198149352e+00
1.799999999999999933e-01 1.535991455444730036e+00 7.108196862714349251e+00
1.900000000000000022e-01 1.566100864228719747e+00 7.101972905058949515e+00
2.000000000000000111e-01 1.595693151088269923e+00 7.095078991489550013e+00
2.099999999999999922e-01 1.624796862639839690e+00 7.088185077920150512e+00
2.200000000000000011e-01 1.653383118392999895e+00 7.081285559881550284e+00
2.300000000000000100e-01 1.681423031838950033e+00 7.073351762493549799e+00
2.399999999999999911e-01 1.708887923325429936e+00 7.065417965105549314e+00
2.500000000000000000e-01 1.735749518570249839e+00 7.057268270654349251e+00
2.600000000000000089e-01 1.761980109427589758e+00 7.048303382377749671e+00
2.700000000000000178e-01 1.787552668371819919e+00 7.039338494101150090e+00
2.800000000000000266e-01 1.812300488141259658e+00 7.030234026687350202e+00
2.899999999999999800e-01 1.835744411577890034e+00 7.020410296423050589e+00
2.999999999999999889e-01 1.858429876051689966e+00 7.010424224265450199e+00
3.099999999999999978e-01 1.880333697664410053e+00 7.000438152107849810e+00
3.200000000000000067e-01 1.901433434528369881e+00 6.989441894768150476e+00
3.300000000000000155e-01 1.921707380568069778e+00 6.978445637428451143e+00
3.400000000000000244e-01 1.941134569039929758e+00 6.967409314312850377e+00
3.499999999999999778e-01 1.959624296454159920e+00 6.955414937012850629e+00
3.599999999999999867e-01 1.976393051264879963e+00 6.943420559712849993e+00
3.699999999999999956e-01 1.992238952565410059e+00 6.931419621431150091e+00
3.800000000000000044e-01 2.007145066259400146e+00 6.918904448055649858e+00
3.900000000000000133e-01 2.021095363631399966e+00 6.905925054666849583e+00
4.000000000000000222e-01 2.034074757020199797e+00 6.892945661278049307e+00
4.099999999999999756e-01 2.046069134320199989e+00 6.878995363906049931e+00
4.199999999999999845e-01 2.056248125603299837e+00 6.865045066534050555e+00
4.299999999999999933e-01 2.065213013879900306e+00 6.851062006020650408e+00
4.400000000000000022e-01 2.073146811267900347e+00 6.836155892326660322e+00
4.500000000000000111e-01 2.080040724837299848e+00 6.821870797385450658e+00
4.600000000000000200e-01 2.085887095321099949e+00 6.806964683691460571e+00
4.699999999999999734e-01 2.090679413922300167e+00 6.792058569997470485e+00
4.799999999999999822e-01 2.093453679609199813e+00 6.776212668696940611e+00
4.899999999999999911e-01 2.095056489586399895e+00 6.760366767396410737e+00
5.000000000000000000e-01 2.095590958897299849e+00 6.743598012585690249e+00
5.100000000000000089e-01 2.095056489586399895e+00 6.760366767396410737e+00
5.200000000000000178e-01 2.093453679609199813e+00 6.776212668696940611e+00
5.300000000000000266e-01 2.090679413922300167e+00 6.792058569997470485e+00
5.400000000000000355e-01 2.085887095321099949e+00 6.806964683691460571e+00
5.500000000000000444e-01 2.080040724837299848e+00 6.821870797385450658e+00
5.600000000000000533e-01 2.073146811267900347e+00 6.836155892326660322e+00
5.699999999999999512e-01 2.065213013879900306e+00 6.851062006020650408e+00
5.799999999999999600e-01 2.056248125603299837e+00 6.865045066534050555e+00
5.899999999999999689e-01 2.046069134320199989e+00 6.878995363906049931e+00
5.999999999999999778e-01 2.034074757020199797e+00 6.892945661278049307e+00
6.099999999999999867e-01 2.021095363631399966e+00 6.905925054666849583e+00
6.199999999999999956e-01 2.007145066259400146e+00 6.918904448055649858e+00
6.300000000000000044e-01 1.992238952565410059e+00 6.931419621431150091e+00
6.400000000000000133e-01 1.976393051264879963e+00 6.943420559712849993e+00
6.500000000000000222e-01 1.959624296454159920e+00 6.955414937012850629e+00
6.600000000000000311e-01 1.941134569039929758e+00 6.967409314312850377e+00
6.700000000000000400e-01 1.921707380568069778e+00 6.978445637428451143e+00
6.800000000000000488e-01 1.901433434528369881e+00 6.989441894768150476e+00
6.899999999999999467e-01 1.880333697664410053e+00 7.000438152107849810e+00
6.999999999999999556e-01 1.858429876051689966e+00 7.010424224265450199e+00
7.099999999999999645e-01 1.835744411577890034e+00 7.020410296423050589e+00
7.199999999999999734e-01 1.812300488141259658e+00 7.030234026687350202e+00
7.299999999999999822e-01 1.787552668371819919e+00 7.039338494101150090e+00
7.399999999999999911e-01 1.761980109427589758e+00 7.048303382377749671e+00
7.500000000000000000e-01 1.735749518570249839e+00 7.057268270654349251e+00
7.600000000000000089e-01 1.708887923325429936e+00 7.065417965105549314e+00
7.700000000000000178e-01 1.681423031838950033e+00 7.073351762493549799e+00
7.800000000000000266e-01 1.653383118392999895e+00 7.081285559881550284e+00
7.900000000000000355e-01 1.624796862639839690e+00 7.088185077920150512e+00
8.000000000000000444e-01 1.595693151088269923e+00 7.095078991489550013e+00
8.100000000000000533e-01 1.566100864228719747e+00 7.101972905058949515e+00
8.199999999999999512e-01 1.535991455444730036e+00 7.108196862714349251e+00
8.299999999999999600e-01 1.505104864380609975e+00 7.114043233198149352e+00
8.399999999999999689e-01 1.473844354356939945e+00 7.119889603681949453e+00
8.499999999999999778e-01 1.442240989769820070e+00 7.125162148667249618e+00
8.599999999999999867e-01 1.410329698967569767e+00 7.129954467268449392e+00
8.699999999999999956e-01 1.378150697515839962e+00 7.134746785869649166e+00
8.800000000000000044e-01 1.345747386407650126e+00 7.139069433191749248e+00
8.900000000000000133e-01 1.313154466711569990e+00 7.142802355655749835e+00
9.000000000000000222e-01 1.280369847610490108e+00 7.146535278119750423e+00
9.100000000000000311e-01 1.247327721115139898e+00 7.149909470966350433e+00
9.200000000000000400e-01 1.214002563248989919e+00 7.152578828980050041e+00
9.300000000000000488e-01 1.180985038985009838e+00 7.155248186993749648e+00
9.399999999999999467e-01 1.148932571573233030e+00 7.157675347506449626e+00
9.499999999999999556e-01 1.114585976630950048e+00 7.159278157483649707e+00
9.599999999999999645e-01 1.084159626765649920e+00 7.160880967460849789e+00
9.699999999999999734e-01 1.059840754672249918e+00 7.162362765175250168e+00
9.799999999999999822e-01 1.042096460625749899e+00 7.162901182907649655e+00
9.899999999999999911e-01 1.031293122411550023e+00 7.163435652218549166e+00
1.000000000000000000e+00 1.027665107620749918e+00 7.163970121529448676e+00


==> data/hubbard/data-c.dat <==
0.00  1.02766510762075 -0.0012689312963495
0.01  1.03129312241155 -0.0012755472698525
0.02  1.04209646062575 -0.0012928727937965
0.03  1.05984075467225 -0.0013143116332065
0.04  1.08415962676565 -0.0013316572896185
0.05  1.11458597663095 -0.0013379566114185
0.06  1.15058733779965 -0.0013296253258125
0.07  1.19159998082035 -0.0013071364066295
0.08  1.23705770812505 -0.0012739487740295
0.09  1.28638847431815 -0.000591128129468502
0.10  1.32287569584475 0.0229998701184835
0.11  1.35932688606065 0.0243697061819565
0.12  1.39612933772415 0.0262269868796355
0.13  1.43285616974165 0.0284563768094935
0.14  1.46922059566725 0.0308731942367555
0.15  1.50505984682765 0.0332929640289315
0.16  1.54029587554845 0.0355832314032605
0.17  1.57489541695635 0.0376754863797095
0.18  1.60884254234915 0.0395499235930225
0.19  1.64212457021255 0.0412145539577365
0.20  1.67472663106435 0.0426901704728205
0.21  1.70663027277015 0.0440026936497285
0.22  1.73781339277845 0.0451803062665075
0.23  1.76825039462275 0.0462524695941025
0.24  1.79791235269625 0.0472488582555105
0.25  1.82676731279855 0.0481973181547495
0.26  1.85478089586335 0.0491208822524285
0.27  1.88191726832835 0.0500346159925605
0.28  1.90814039425375 0.0509434290918935
0.29  1.93341536516125 0.0518417776045155
0.30  1.95770956156745 0.0527154830751735
0.31  1.98099344107715 0.0535451480933935
0.32  2.00324084305475 0.0543102327818815
0.33  2.02442881442585 0.0549928190994465
0.34  2.04453706548355 0.0555803069207465
0.35  2.06354723005225 0.0560666723766945
0.36  2.08144211206635 0.0564523619271875
0.37  2.09820505708695 0.0567432250083415
0.38  2.11381952092615 0.0569489941162695
0.39  2.12826884799305 0.0570817335431805
0.40  2.14153623447985 0.0571545080273815
0.41  2.15360483622035 0.0571803657564005
0.42  2.16445798055145 0.0571716298309825
0.43  2.17407944768855 0.0571394468877215
0.44  2.18245379441905 0.0570935329498815
0.45  2.18956669857795 0.0570420647042565
0.46  2.19540530610445 0.0569916764051065
0.47  2.19995856390975 0.0569475310603645
0.48  2.20321752223775 0.0569134377359375
0.49  2.20517559066735 0.0568919867094015
0.50  2.20582873321795 0.0568846736574035


==> data/hubbard/data-c2.dat <==
0.00  1.02766510762075 -0.0012689312963345
0.01  1.03129312241155 -0.0012755472698825
0.02  1.04209646062575 -0.0012928727937985
0.03  1.05984075467225 -0.0013143116332065
0.04  1.08415962676565 -0.0013316572896015
0.05  1.11458597663095 -0.0013379566114575
0.06  1.15058733779965 -0.0013296253257965
0.07  1.19159998082035 -0.0013071364065775
0.08  1.23705770812505 -0.0012739487740245
0.09  1.28638847431815 -0.000591128129494502
0.10  1.33953250950505 -0.0013333248826485
0.11  1.39534828213055 -0.0013310173208275
0.12  1.45374703437975 -0.0013443713656005
0.13  1.51374373761395 -0.0013590235092605
0.14  1.57554504698175 -0.0013619435444635
0.15  1.63883294813225 -0.0013510850642765
0.16  1.70331936623565 -0.0013210161039225
0.17  1.76955579154935 -0.0014846012108065
0.18  1.83589296230375 -0.0014559650610845
0.19  1.90281874783835 -0.0014156033290685
0.20  1.97012816519425 -0.0013471920446335
0.21  2.03831091567185 -0.0014411650371625
0.22  2.10616175234335 -0.0013814694385405
0.23  2.17398118458845 -0.0012882992396485
0.24  2.24243269461455 -0.0013746671975095
0.25  2.31021291829265 -0.0013243877116155
0.26  2.37772823174955 -0.0012594074551845
0.27  2.44539559875635 -0.0013133249029875
0.28  2.51231973085555 -0.0012776586002735
0.29  2.57878795505455 -0.0012343977859055
0.30  2.64472808031995 -0.0011768298466115
0.31  2.71072832125805 -0.0012632177161395
0.32  2.77565610592925 -0.0012507467284185
0.33  2.83995470405695 -0.0012387567790765
0.34  2.90358456875805 -0.0012264978397005
0.35  2.96650922386025 -0.0012131942853465
0.36  3.02869386313855 -0.0011977208970205
0.37  3.09010583165665 -0.0011787925501415
0.38  3.15071443096415 -0.0011548170633775
0.39  3.21048991921075 -0.0011235377766955
0.40  3.26940233059985 -0.0010815816147605
0.41  3.32821037474705 -0.0012094821133555
0.42  3.38548623859115 -0.0012068363446125
0.43  3.44186719007365 -0.0012036536686705
0.44  3.49733778516775 -0.0011997421696825
0.45  3.55188388863775 -0.0011950863834785
0.46  3.60549281057175 -0.0011894481237805
0.47  3.65815329391535 -0.0011828169200205
0.48  3.70987110541595 -0.0011715692257495
0.49  3.76075675723875 -0.0011470213190395
0.50  3.81033766535525 -0.0011498258138485
0.51  3.85857618048845 -0.0011001730652495
0.52  3.90674657024365 -0.0011138093842125
0.53  3.95370433779265 -0.0011378438959155
0.54  3.99950820394405 -0.0011302747520695
0.55  4.04430424297175 -0.0011201087701315
0.56  4.08809597948815 -0.0011096119122315
0.57  4.13088128729055 -0.0010989369389215
0.58  4.17265873060715 -0.0010883198589055
0.59  4.21342709057805 -0.0010776183853315
0.60  4.25318595378805 -0.0010669704997575
0.61  4.29193535264045 -0.0010568117128725
0.62  4.32967533506345 -0.0010467469769475
0.63  4.36640658410235 -0.0010368291792675
0.64  4.40213046905125 -0.0010268843884385
0.65  4.43684845029905 -0.0010173678094435
0.66  4.47056226209925 -0.0010082247761225
0.67  4.50327418576795 -0.000999129529941502
0.68  4.53498695066545 -0.000990083642386501
0.69  4.56570365769505 -0.0009808463855955
0.70  4.59542795413925 -0.0009711491387435
0.71  4.62416395683445 -0.000960484371352502
0.72  4.65191622416075 -0.000949025747300498
0.73  4.67869054720575 -0.000936137672142505
0.74  4.70449403538895 -0.000921172492806502
0.75  4.72933426009075 -0.000902920231568502
0.76  4.75322042225565 -0.000880047427267501
0.77  4.77616530890425 -0.000851055063688502
0.78  4.79818718613835 -0.000813575176320504
0.79  4.81923320259615 -0.000763229553826503
0.80  4.83917143009015 -0.000702764043453499
0.81  4.85590372869525 -0.000552600722689499
0.82  4.87475549581415 -0.000465769818387501
0.83  4.89177358611815 -0.000414550768167501
0.84  4.90602145062445 -0.000501259723976501
0.85  4.92096479475335 -0.000488925266691503
0.86  4.93494785526675 -0.000471537497607505
0.87  4.94746302864225 -0.000479635454366502
0.88  4.95946396692395 -0.000469053371756505
0.89  4.97050029003955 -0.000459015542792499
0.90  4.98032402030385 -0.000453418550628498
0.91  4.98942848771765 -0.000448059004143499
0.92  4.99757818216885 -0.000444496714320501
0.93  5.00447770020745 -0.000454990616128505
0.94  5.01070165786285 -0.000458634752523501
0.95  5.01597420284815 -0.0004643078796795
0.96  5.02029685017025 -0.000471837939543501
0.97  5.02367104301685 -0.000481114820282499
0.98  5.02609820352955 -0.000491931352749504
0.99  5.02758000124395 -0.000504063761842505
1.00  5.02811841897635 -0.000517284453899501


==> data/hubbard/data-s.dat <==
0.00  1.06792585127655 -0.000801436063259504
0.01  1.06739138196565 -0.000801320594018502
0.02  1.06578857198845 -0.000800967914171502
0.03  1.06311921397475 -0.000800360254755501
0.04  1.05938629151075 -0.0007994714374715
0.05  1.05459397290955 -0.000798271828280503
0.06  1.04874760242575 -0.0007967348825055
0.07  1.04185368885635 -0.000794844919692499
0.08  1.03391989146835 -0.000792605697703501
0.09  1.02495500319175 -0.000790049305661504
0.10  1.01496893103415 -0.0007872448624235
0.11  1.00397267369445 -0.000784306477915504
0.12  0.99197829639445 -0.000781399891818503
0.13  0.97899890300565 -0.000778747145659502
0.14  0.96504860563365 -0.000776628531007503
0.15  0.95014249193966 -0.000775380896309505
0.16  0.93429659063913 -0.000775391203799498
0.17  0.91752783582841 -0.0007770840223335
0.18  0.89985403105585 -0.000780901530710504
0.19  0.88129381436768 -0.000787274714972502
0.20  0.86186662589582 -0.000796584962084498
0.21  0.84159267985612 -0.000809116423989502
0.22  0.82049294299216 -0.000825001516648501
0.23  0.79858912137944 -0.000844164862542504
0.24  0.77590365690564 -0.000866274492992501
0.25  0.75245973346901 -0.000890712558589503
0.26  0.72828129087118 -0.000916579585961502
0.27  0.70339304160617 -0.000942744720540505
0.28  0.67782048266194 -0.000967947868691504
0.29  0.6515898918046 -0.000990948299302505
0.30  0.62472829655978 -0.0010107008470155
0.31  0.5972634050733 -0.0010265306363585
0.32  0.56922349162735 -0.0010382756146905
0.33  0.54063723587419 -0.0010463747203645
0.34  0.51153352432262 -0.0010518932916955
0.35  0.48194123746307 -0.0010564861505095
0.36  0.45188907080957 -0.0010622934293355
0.37  0.42140547881378 -0.0010717445087635
0.38  0.39051888774966 -0.0010872269367085
0.39  0.35925837772599 -0.0011105950528875
0.40  0.32765501313887 -0.0011426039403875
0.41  0.29574372233662 -0.0011826317481245
0.42  0.26356472088489 -0.0012295476000305
0.43  0.2311614097767 -0.0012851729727715
0.44  0.19856849008062 -0.0013618004295795
0.45  0.16578387097954 -0.0014928037363385
0.46  0.13274174448419 -0.0017377473229945
0.47  0.09941658661804 -0.0021685282852765
0.48  0.06639906235406 -0.0029267967982845
0.49  0.034346594942283 -0.0055613209314705
0.50  -0.017477139204142 -0.0217704405642595


==> data/hubbard/data.t0.0.dat <==
-50 1.0000000027697 -0.050994209600136 0
-49 1.0000000038609 0.051047483572657 2.66369862605004e-05
-48 1.000000002895 -0.05096326711763 4.21082275135001e-05
-47 1.000000003319 0.051025184907644 3.09588950070001e-05
-46 1.0000000024955 -0.050927984432026 4.8600237809001e-05
-45 1.0000000025718 0.051000071209004 3.60433884890009e-05
-44 1.000000002341 -0.050887891084993 5.60900620054997e-05
-43 1.0000000020045 0.050971994388482 4.20516517444999e-05
-42 1.0000000017298 -0.050842534617779 6.47298853514999e-05
-41 1.0000000011629 0.050940913326394 4.91893543074981e-05
-40 1.0000000012299 -0.050791524348839 7.46944887775013e-05
-39 1.0000000007363 0.050906969189482 5.77224203215029e-05
-38 1.0000000009914 -0.050734600136828 8.61845263270024e-05
-37 1.0000000007688 0.050870598169024 6.79990160980005e-05
-36 1.0000000008446 -0.050671737430468 9.94303692779981e-05
-35 1.0000000012588 0.05083269878175 8.04806756409988e-05
-34 1.0000000012199 -0.050603305828246 0.000114696476752
-33 1.0000000020858 0.050794878715638 9.57864436960006e-05
-32 1.000000001872 -0.05053030351335 0.000132287601144001
-31 1.0000000027927 0.050759814300256 0.000114755393453
-30 1.0000000025783 -0.050454697477366 0.000152558411445
-29 1.0000000038272 0.050731770739051 0.000138536630842501
-28 1.0000000045772 -0.050379904861138 0.000175932938956503
-27 1.0000000225524 0.050717343461484 0.000168719300173002
-26 1.000000066974 -0.050311446177135 0.000202948642174502
-25 1.000000509244 0.050726451125712 0.000207502474288503
-24 1.0000019971808 -0.05025756346225 0.000234443831731001
-23 1.0000091886635 0.050772854069873 0.000257645303811501
-22 1.0000301038884 -0.050227518533515 0.000272667768179
-21 1.000093858521 0.050868041216928 0.000320261341706499
-20 1.0002308052548 -0.050216644992158 0.000325698112385
-19 1.0005176466886 0.050991463557861 0.000387409282851501
-18 1.0009480847228 -0.050166210009788 0.000412626774036501
-17 1.0016164122478 0.051051974514887 0.000442882252549501
-16 1.0023573767536 -0.049952569170554 0.000549702672166502
-15 1.0034892669229 0.050910804960394 0.00047911789492
-14 1.0048094760632 -0.049411019539645 0.000749892710374497
-13 1.0072272705421 0.050304904712089 0.000446942586222
-12 1.0100245781067 -0.04813765248758 0.0010836261122545
-11 1.0142953940846 0.048621465166907 0.000241906339663499
-10 1.0178485094165 -0.045475024188667 0.00157322048912
-9 1.0224665472485 0.045313012685537 -8.10057515649998e-05
-8 1.0253934999526 -0.04119099548166 0.0020610086019385
-7 1.0307502523139 0.040291315082787 -0.000449840199436499
-6 1.035759958793 -0.035126770629652 0.0025822722265675
-5 1.0460035409513 0.032680145340312 -0.00122331264467
-4 1.0555203102857 -0.025753366897719 0.0034633892212965
-3 1.069068102985 0.020474359070669 -0.002639503913525
-2 1.0759053706015 -0.011619612492466 0.0044273732891015
-1 1.0824551397428 0.0038172513787922 -0.0039011805568369
0 1.0781303024144 0.0051167554180634 0.0044670033984278
1 1.0739559931893 -0.013269896321488 -0.0040765704517123
2 1.0625430829282 0.019971038952794 0.003350571315653
3 1.0552217234535 -0.026888396531653 -0.0034586787894295
4 1.0451245383683 0.030856329656459 0.001983966562403
5 1.0395897607207 -0.036464512521426 -0.0028040914324835
6 1.031998769696 0.03843581562975 0.000985651554162002
7 1.0271284136924 -0.042930543586532 -0.002247363978391
8 1.0205135304761 0.043470726986264 0.000270091699866002
9 1.0159510472003 -0.046828290667086 -0.001678781840411
10 1.0112458550059 0.046331662035309 -0.000248314315888499
11 1.0087052633375 -0.048783356649725 -0.001225847307208
12 1.0066258527057 0.047844215404639 -0.000469570622543002
13 1.0055399347202 -0.04979005218913 -0.0009729183922455
14 1.0042123133054 0.048802583610753 -0.000493734289188499
15 1.0030584298497 -0.050355408654149 -0.000776412521698001
16 1.001866289937 0.049355462724638 -0.000499972964755502
17 1.0010234860702 -0.050537582673255 -0.0005910599743085
18 1.0004664127248 0.049574600501381 -0.000481491085936998
19 1.0001877252984 -0.050507749911822 -0.000466574705220497
20 1.0000633118053 0.049671021911586 -0.000418364000118
21 1.0000186466106 -0.050455656184778 -0.000392317136596002
22 1.0000046643757 0.049766150406032 -0.000344752889372999
23 1.0000010228496 -0.050444070963667 -0.0003389602788175
24 1.0000001897007 0.049879581461545 -0.000282244751060999
25 1.0000000381201 -0.050469299452519 -0.000294858995486997
26 1.0000000074674 0.050003483007851 -0.000232908222333999
27 1.0000000035659 -0.050517704421915 -0.000257110707032
28 1.0000000024141 0.050129539597673 -0.000194082412120999
29 1.0000000013765 -0.050578825344825 -0.000224642873576
30 1.0000000014713 0.050252246642962 -0.000163289350931503
31 1.000000000991 -0.050645746162181 -0.000196749759609503
32 1.000000001244 0.050368396833053 -0.000138674664564003
33 1.0000000013711 -0.050714118740769 -0.000172860953858
34 1.0000000012857 0.050476373526118 -0.000118872607325498
35 1.0000000017826 -0.050781363264054 -0.000152494868967998
36 1.000000001295 0.050575611943659 -0.0001028756601975
37 1.0000000017936 -0.050846096756727 -0.000135242406534002
38 1.0000000010885 0.050666221789858 -8.9937483434499e-05
39 1.0000000014706 -0.050907735518245 -0.000120756864193498
40 1.0000000013082 0.050748729920882 -7.95027986814981e-05
41 1.0000000019006 -0.050966222182409 -0.000108746130763501
42 1.000000002207 0.050823907277886 -7.11574522615013e-05
43 1.00000000267 -0.051021841538654 -9.89671303840006e-05
44 1.0000000028256 0.05089265589291 -6.45928228720019e-05
45 1.0000000027129 -0.051075097405381 -9.12207562355008e-05
46 1.0000000030744 0.05095593610886 -5.95806482605009e-05
47 1.0000000037278 -0.051126629055932 -8.53464735360021e-05
48 1.0000000039065 0.051014718922385 -5.59550667734998e-05
49 1.0000000019781 -0.051177154201761 -8.12176396879985e-05
50 1.0000000010574 0.051069964227489 -5.35949871359985e-05
51 1.0000000002526 -0.051227606765794 -7.88212691524987e-05
52 1.0000000000379 0.051122734771491 -5.24359971515002e-05
53 1 -0.051449110904421 -0.000163188066465002
54 1 0.051118954981185 -0.000165077961618
55 1 -0.051621317019442 -0.0002511810191285
56 1 0.051284355322944 -0.000168480848249001
57 1 -0.051802194909543 -0.000258919793299499
58 1 0.051451060736116 -0.000175567086713499
59 1 -0.051994971259802 -0.000271955261842999
60 1 0.051622356639908 -0.000186307309946999
61 1 -0.052203567699479 -0.0002906055297855
62 1 0.051801624182303 -0.000200971758588003
63 1 -0.052432130358373 -0.000315253088035001
64 1 0.05199229810673 -0.0002199161258215
65 1 -0.052685107250006 -0.000346404571637999
66 1 0.052197909993982 -0.000243598628011998
67 1 -0.052967310624586 -0.000384700315301998
68 1 0.052422103247671 -0.000272603688457499
69 1 -0.0532839586426 -0.0004309276974645
70 1 0.052668617878221 -0.000307670382189502
71 1 -0.053640696680839 -0.000486039401309001
72 1 0.052941233221067 -0.000349731729885998
73 1 -0.054043589779682 -0.0005511782793075
74 1 0.053243654684806 -0.000399967547438002
75 1 -0.054499051850712 -0.000627698582953001
76 1 0.05357937020467 -0.000459840823021002
77 1 -0.055013509889388 -0.000717069842359003
78 1 0.053951756961431 -0.000530876463978501
79 1 -0.055591758474526 -0.0008200007565475
80 1 0.054365784289116 -0.000612987092704999
81 1 -0.056229802865241 -0.000932009288062498
82 1 0.054835759278701 -0.000697021793270001
83 1 -0.056889500201284 -0.0010268704612915
84 1 0.055408974282765 -0.0007402629592595
85 1 -0.057428099529992 -0.0010095626236135
86 1 0.0562157179439 -0.000606190793046
87 1 -0.057451505804066 -0.000617893930083002
88 1 0.057529862360294 3.91782781139979e-05
89 1 -0.056109460589713 0.000710200885290498
90 1 0.059750983013572 0.0018207612119295
91 1 -0.051989776457988 0.003880603277792
92 1 0.063146887584813 0.0055785555634125
93 1 -0.043412981945313 0.00986695281975
94 1 0.067286393502043 0.011936705778365
95 1 -0.029319839941245 0.018983276780399
96 1 0.070462591432149 0.020571375745452
97 1 -0.010411007054506 0.0300257921888215
98 1 0.069791151002671 0.0296900719740825
99 1 0.010388706653912 0.0400899288282915
100 1 0.062449028235759 0.0364188674448355
101 1 0.028905490615955 0.045677259425857
102 1 0.047514257421595 0.038209874018775
103 1 0.041755267494942 0.0446347624582685
104 1 0.026986603663567 0.0343709355792545
105 1 0.047988592630284 0.0374875981469255
106 1 0.0049867671440721 0.026487679887178
107 1 0.049129654667167 0.0270582109056195
108 1 -0.014339781137509 0.017394936764829
109 1 0.047798511150588 0.0167293650065395
110 1 -0.028632108440823 0.0095832013548825
111 1 0.046167765914187 0.008767828736682
112 1 -0.03772407997334 0.0042218429704235
113 1 0.045268734222246 0.003772327124453
114 1 -0.042840585368749 0.0012140744267485
115 1 0.045194408074565 0.001176911352908
116 1 -0.045513612975793 -0.000159602450613999
117 1 0.045636648861812 6.15179430095009e-05
118 1 -0.046921229642653 -0.000642290390420502
119 1 0.046279802873841 -0.000320713384406
120 1 -0.047747000636431 -0.000733598881295001
121 1 0.046936495845637 -0.000405252395397002
122 1 -0.048312939364371 -0.000688221759366999
123 1 0.047530798066708 -0.000391070648831499
124 1 -0.04874957460834 -0.000609388270816
125 1 0.048045700657336 -0.000351936975501999
126 1 -0.049106893533576 -0.00053059643812
127 1 0.048486183191561 -0.000310355171007502
128 1 -0.049406233123948 -0.0004600249661935
129 1 0.048862435157861 -0.0002718989830435
130 1 -0.049659405729387 -0.000398485285763001
131 1 0.049184360810117 -0.000237522459635001
132 1 -0.049874628291969 -0.000345133740926002
133 1 0.049460399224135 -0.000207114533917002
134 1 -0.050058254291173 -0.000298927533519001
135 1 0.049697551477854 -0.0001803514066595
136 1 -0.050215378199885 -0.000258913361015502
137 1 0.049901625524422 -0.000156876337731503
138 1 -0.050350145763456 -0.000224260119517001
139 1 0.050077466972849 -0.000136339395303501
140 1 -0.050465963491709 -0.000194248259430003
141 1 0.050229143385854 -0.000118410052927502
142 1 -0.050565653707878 -0.000168255161012001
143 1 0.050360088021933 -0.0001027828429725
144 1 -0.050651572010781 -0.000145741994423999
145 1 0.050473212447318 -8.91797817315007e-05
146 1 -0.050725697186239 -0.000126242369460499
147 1 0.05057099563412 -7.73507760594982e-05
148 1 -0.050789700725236 -0.000109352545558002
149 1 0.050655555215047 -6.70727550945022e-05
150 1 -0.050845001169221 -9.47229770870001e-05


==> data/hubbard/data.t30.0.dat <==
-50 1.00000914565 -0.044365874559689 0
-49 0.99998433011794 0.0443741920274 4.15873385549784e-06
-48 0.99999688739454 -0.044202402202409 8.58949124954989e-05
-47 0.99999321651976 0.044192254817726 -5.07369234150137e-06
-46 1.0000286514146 -0.044144873382503 2.36907176114978e-05
-45 0.99998183664014 0.044320802567946 8.79645927214998e-05
-44 1.0000022063088 -0.044321498305964 -3.47869008997942e-07
-43 1.0000060558013 0.044357564386309 1.80330401725014e-05
-42 0.99998835691227 -0.044216070045686 7.07471703115005e-05
-41 0.99999191625657 0.04411472547132 -5.06722871830012e-05
-40 1.0000261492238 -0.043993159519233 6.07829760434983e-05
-39 1.0000312165848 0.043819902816838 -8.66283511975e-05
-38 0.99998710125965 -0.043846420966216 -1.32590746889996e-05
-37 0.99996891597071 0.043549743205706 -0.000148338880254999
-36 1.0000109163889 -0.043592468843327 -2.1362818810499e-05
-35 1.0000148853062 0.043293241226866 -0.0001496138082305
-34 1.0000023975317 -0.043392123432761 -4.94411029474985e-05
-33 0.99996540547472 0.042723835926142 -0.0003341437533095
-32 0.99998898955782 -0.042686865706344 1.84851098989983e-05
-31 0.99999165245373 0.041788020209718 -0.000449422748313
-30 1.0000058332837 -0.041827627602135 -1.98036962084994e-05
-29 0.99999662253077 0.040879264486416 -0.000474181557859499
-28 0.99994282896596 -0.04109580895547 -0.000108272234526998
-27 1.0000371200769 0.040172497641232 -0.000461655657119
-26 1.0000043999872 -0.040406730495654 -0.000117116427211
-25 1.0000360059095 0.039392762593683 -0.000506983950985498
-24 0.99998197948924 -0.039603699816246 -0.000105468611281499
-23 0.99995999435364 0.038697297946645 -0.000453200934800502
-22 0.99996089401554 -0.039007811305698 -0.0001552566795265
-21 0.99997695325814 0.038191192390161 -0.000408309457768499
-20 1.0000976431393 -0.038504368307065 -0.000156587958452001
-19 0.99991781184421 0.037649507610102 -0.0004274303484815
-18 0.99998191245418 -0.037722996493679 -3.67444417884999e-05
-17 1.0000243777435 0.037128714862527 -0.000297140815576
-16 0.99998736787852 -0.037213179637652 -4.22323875624991e-05
-15 0.9999766075291 0.036566500668622 -0.000323339484515
-14 1.0000176306893 -0.036643564974475 -3.85321529264987e-05
-13 1.0000188964911 0.036455631361633 -9.39668064210003e-05
-12 1.0000616491263 -0.036581751201421 -6.3059919894002e-05
-11 0.99995268262208 0.036132802161883 -0.000224474519769001
-10 1.0000124096829 -0.036244643094606 -5.5920466361499e-05
-9 1.0000217239967 0.035848443069018 -0.000198100012793998
-8 0.99997690022197 -0.036165654152343 -0.000158605541662499
-7 1.0001974265292 0.035780563401907 -0.000192545375217998
-6 0.99998398329468 -0.036119731975559 -0.000169584286825997
-5 0.99999800747025 0.03626157205914 7.09200417905002e-05
-4 1.0001413476472 -0.03668828481854 -0.000213356379700002
-3 1.0000924493512 0.036663655750224 -1.23145341580019e-05
-2 1.000042330559 -0.036926541902506 -0.000131443076141002
-1 1.0001643928477 0.037057669203429 6.55636504614983e-05
0 0.99994548944734 -0.03738151493411 -0.000161922865340502
1 1.0000200039842 0.037608804694862 0.000113644880375997
2 1.0001965169412 -0.037687261122367 -3.92282137525006e-05
3 1.0001164950977 0.037606528276254 -4.03664230564996e-05
4 1.0001094155054 -0.037717133842053 -5.53027828994988e-05
5 1.0001172550626 0.038264237774387 0.000273551966167001
6 1.0001040849031 -0.038358988439607 -4.73753326100008e-05
7 1.000112190805 0.038383014419917 1.20129901549984e-05
8 1.0001274455563 -0.038073463450228 0.000154775484844497
9 1.0000789408236 0.038585120359094 0.000255828454432998
10 1.0002104818424 -0.038665653314177 -4.02664775415e-05
11 1.0001247841389 0.039294342330158 0.000314344507990501
12 1.0002462771932 -0.039351045052645 -2.83513612434998e-05
13 1.0002352351641 0.040233748511887 0.000441351729620999
14 1.0001571313575 -0.04021787304443 7.93773372849763e-06
15 1.0002661123596 0.041053829022668 0.000417977989118998
16 1.0003608396499 -0.040845937987922 0.000103945517373
17 1.0004327418283 0.041581437616255 0.000367749814166499
18 1.0005301595613 -0.04101379246056 0.000283822577847499
19 1.0009913087596 0.04206763619248 0.000526921865960001
20 1.0014037108155 -0.041842948845496 0.000112343673492003
21 1.001815167533 0.043513474877021 0.000835263015762502
22 1.0034567575795 -0.042474604841169 0.000519435017926
23 1.0054111074008 0.043514888300245 0.000520141729537998
24 1.0069860095038 -0.042002691716233 0.000756098292005999
25 1.0118181165158 0.043177552101476 0.000587430192621502
26 1.0157055793025 -0.040998216887617 0.0010896676069295
27 1.0207366609386 0.040799996632457 -9.91101275799981e-05
28 1.0283713790634 -0.037316722116883 0.001741637257787
29 1.0360393256201 0.035934922644012 -0.000690899736435501
30 1.0410442753088 -0.032259413818707 0.0018377544126525
31 1.0495177628844 0.028135274367079 -0.002062069725814
32 1.0547627782961 -0.023297773520171 0.002418750423454
33 1.05604468632 0.018564135834001 -0.002366818843085
34 1.0592210474742 -0.014068578845468 0.0022477784942665
35 1.0603908328287 0.0073392177427763 -0.00336468055134585
36 1.0558742890039 -0.0026815486103515 0.0023288345662124
37 1.0574731145269 -0.0041331356416277 -0.0034073421259896
38 1.0561772858718 0.0081056327234281 0.0019862485409002
39 1.0527459577099 -0.013515315557154 -0.00270484141686295
40 1.0501202528309 0.016278361793585 0.0013815231182155
41 1.0495708958483 -0.022274797317231 -0.002998217761823
42 1.0410539290682 0.024696714196106 0.0012109584394375
43 1.036966915315 -0.029509209556648 -0.002406247680271
44 1.0329475497203 0.031706136106737 0.0010984632750445
45 1.02698033252 -0.035785143368058 -0.0020395036306605
46 1.0209958059749 0.03653701632972 0.000375936480831
47 1.0182044921532 -0.039693583244165 -0.0015782834572225
48 1.013300075795 0.040212302488307 0.000259359622071
49 1.0079003119505 -0.04261867759174 -0.0012031875517165
50 1.0053483354081 0.041972770912134 -0.000322953339802999
51 1.003499997401 -0.043992764737025 -0.0010099969124455
52 1.0013569056064 0.043080629499455 -0.000456067618785
53 1.001260857357 -0.045120193895686 -0.0010197821981155
54 1.0015493075566 0.043847815294458 -0.000636189300614001
55 1.001258065167 -0.046205556450102 -0.001178870577822
56 1.001167850652 0.04456463954895 -0.000820458450576
57 1.0015116837677 -0.04705625485248 -0.001245807651765
58 1.0013717709354 0.04506275745147 -0.000996748700505
59 1.0009004917518 -0.047731400194571 -0.0013343213715505
60 1.0004737018289 0.045158302838864 -0.0012865486778535
61 1.0008951714649 -0.047885962488022 -0.001363829824579
62 1.0003910123433 0.045435384959535 -0.0012252887642435
63 1.0001380605464 -0.048041009385805 -0.001302812213135
64 1.0002526384857 0.046390369933632 -0.000825319726086501
65 1.0002456503513 -0.047493142739458 -0.000551386402912999
66 1.000103827224 0.048507351486312 0.000507104373427002
67 1.0000974837118 -0.045124124816488 0.001691613334912
68 1.0000583614915 0.050713691927489 0.0027947835555005
69 0.99999807903855 -0.039175946482888 0.0057688727223005
70 0.99999116904652 0.053290267918728 0.00705716071792
71 1.0000548615834 -0.029017651636703 0.0121363081410125
72 1.0000045235637 0.057480016252392 0.0142311823078445
73 0.99999363311051 -0.017534939317341 0.0199725384675255
74 1.0000162753094 0.061738500405446 0.0221017805440525
75 1.0000099066332 -4.0101317977165e-05 0.0308491995437344
76 1.0000112000912 0.058426464914926 0.0291931817984744
77 0.99996466769492 0.019822185351411 0.0391243251331685
78 0.99999385367004 0.049249054609573 0.034535619980492
79 1.0000124968035 0.032958125005807 0.04110358980769
80 0.99994802790441 0.03980209794236 0.0363801114740835
81 1.0001180342876 0.040778847382242 0.040290472662301
82 0.99993124329415 0.023055679591223 0.0319172634867325
83 1.000027364535 0.046837243547399 0.034946461569311
84 0.99994802141457 0.0048897221852494 0.0258634828663242
85 1.0000017636531 0.045208140569102 0.0250489313771757
86 1.0000221486489 -0.0073950425229372 0.0189065490230824
87 0.99999346723746 0.041395172868226 0.0170000651726444
88 1.0000276010953 -0.019210850415219 0.0110921612265035
89 0.99998353704332 0.039789713793195 0.010289431688988
90 1.000012085686 -0.027616050694971 0.006086831549112
91 1.0000184188831 0.037300079830717 0.004842014567873
92 0.99997384776411 -0.031070596975547 0.003114741427585
93 1.0000059472314 0.0354143636562 0.0021718833403265
94 1.0000028522458 -0.033179109007486 0.001117627324357
95 0.99998582131031 0.034665613356644 0.000743252174578997
96 1.0000006535863 -0.033977452192171 0.000344080582236499
97 0.99999993028564 0.033940761557359 -1.83453174060003e-05
98 1.0000122160811 -0.034129963985925 -9.46012142830008e-05
99 0.999969924806 0.033359129287626 -0.0003854173491495
100 0.99999839826493 -0.033267987697024 4.55707953010004e-05
101 1.0000227722342 0.03254099936721 -0.000363494164907
102 0.99999673248903 -0.03281793257245 -0.000138466602619999
103 0.99999084151423 0.032087241564765 -0.000365345503842499
104 1.0000108067126 -0.031985755261908 5.07431514285006e-05
105 1.0000194368045 0.031362971016669 -0.000311392122619499
106 0.9999823991963 -0.031625991691208 -0.000131510337269498
107 0.99997816036569 0.031213276073185 -0.000206357809011499
108 0.99999979522489 -0.031392510243335 -8.9617085075001e-05
109 1.0000159796994 0.0310664121102 -0.000163049066567502
110 1.0000152373446 -0.031445314778959 -0.000189451334379502
111 1.0000068784588 0.031267445482707 -8.89346481260031e-05
112 1.0000051056454 -0.03197118921648 -0.0003518718668865
113 0.99996905134221 0.03221031585651 0.000119563320015
114 0.9999978340895 -0.033063306796671 -0.000426495470080501
115 1.0000122141805 0.033310025096544 0.000123359149936501
116 0.99999914940478 -0.033872169314595 -0.000281072109025501
117 1.0000033852391 0.033798915543835 -3.66268853800034e-05
118 0.99999604111057 -0.034382084860371 -0.000291584658268
119 0.99999265168032 0.034735742442133 0.000176828790881
120 1.0000038620409 -0.035303222078854 -0.000283739818360502
121 1.0000030519346 0.035420522308752 5.86501149489986e-05
122 0.99999005353003 -0.035898917492278 -0.000239197591763
123 0.99999089715599 0.036282711249237 0.000191896878479501
124 1.0000129459599 -0.03684950080912 -0.0002833947799415
125 1.0000061129103 0.036949176686548 4.98379387139994e-05
126 0.99999872053317 -0.037436400259941 -0.000243611786696501
127 1.0000073381359 0.037613605999179 8.86028696189985e-05
128 0.99998593919916 -0.037927689430885 -0.000157041715853002
129 0.99999453515236 0.038057026327303 6.46684482089981e-05
130 1.0000117379373 -0.038514641458344 -0.000228807565520499
131 1.0000151813609 0.038763716914072 0.000124537727864003
132 1.0000014129121 -0.039142200452938 -0.000189241769433
133 0.99999168337471 0.039183693554212 2.07465506369998e-05
134 0.99998933468739 -0.039615625988202 -0.000215966216995
135 0.99999001271331 0.03984494764289 0.000114660827343998
136 1.0000146990423 -0.0402829056167 -0.000218978986905
137 0.99998612398783 0.040485736644487 0.000101415513893501
138 1.0000134379217 -0.040964568824235 -0.000239416089874
139 1.0000032223698 0.041078177348757 5.68042622610017e-05
140 0.99998869986693 -0.041528549259773 -0.000225185955507998
141 1.0000088507922 0.041611387993413 4.14193668199989e-05
142 0.99999904894367 -0.042011237445175 -0.000199924725881002
143 1.0000014209963 0.042005010526632 -3.11345927150181e-06
144 0.99998549094931 -0.042505790322785 -0.000250389898076502
145 1.0000068506321 0.042476046199995 -1.48720613949993e-05
146 1.0000026754608 -0.042939946254054 -0.000231950027029498
147 0.9999957354998 0.042868941859201 -3.55021974264985e-05
148 0.99999926289676 -0.043305522841277 -0.000218290491037998
149 1.0000209808716 0.043130602438077 -8.74602015999981e-05
150 0.99999350017891 -0.043490968489762 -0.000180183025842499


==> data/hubbard/data.t75.0.dat <==
-50 0.99999904221042 -0.05345882808564 0
-49 0.99996619292865 0.053351440139722 -5.36939729590021e-05
-48 1.0000324142177 -0.053844866618977 -0.000246713239627501
-47 0.9999884407043 0.0537242857905 -6.02904142384987e-05
-46 0.99996928344667 -0.054409873720398 -0.000342793964949
-45 0.99999405534399 0.053974909058681 -0.000217482330858502
-44 1.0000074996006 -0.054423359017953 -0.000224224979635999
-43 1.0000228979381 0.054124466092452 -0.000149446462750499
-42 0.99998498386167 -0.054495043107519 -0.0001852885075335
-41 0.99993436218119 0.054315570413546 -8.9736346986502e-05
-40 0.99998897689888 -0.054884812682206 -0.000284621134330001
-39 1.0000463579933 0.054298848542804 -0.000292982069700999
-38 0.99998286836574 -0.05479587369351 -0.000248512575353001
-37 0.99996963056631 0.054229180481811 -0.000283346605849499
-36 1.0000215339861 -0.054789355526877 -0.000280087522532998
-35 1.0000409479978 0.054314367183404 -0.000237494171736498
-34 0.99996085757398 -0.054696488432007 -0.000191060624301499
-33 0.99998325998274 0.053835660506678 -0.000430413962664501
-32 1.0000645462331 -0.054370363794382 -0.000267351643852002
-31 0.99992762284778 0.053554733660168 -0.000407815067107003
-30 1.0000539044274 -0.054102753309326 -0.000274009824579001
-29 1.0000746277634 0.053181055629077 -0.000460848840124501
-28 0.99997044083969 -0.053703193700322 -0.000261069035622501
-27 0.99996423069553 0.052775714559021 -0.0004637395706505
-26 0.99994102743437 -0.053307918492891 -0.000266101966935002
-25 1.0000120909393 0.052382502702531 -0.000462707895179999
-24 1.0000428882812 -0.053139613826496 -0.000378555561982498
-23 1.0000091525867 0.05214242711501 -0.000498593355743
-22 0.99999660962125 -0.05298634526194 -0.000421959073465001
-21 1.0000012165465 0.051753071661484 -0.000616636800228002
-20 1.0000265612218 -0.05230547455875 -0.000276201448633002
-19 0.99992146316149 0.05117044831832 -0.000567513120215
-18 1.0001195342701 -0.051983740159118 -0.000406645920398997
-17 0.99990246583636 0.050646780383954 -0.000668479887581997
-16 1.0000733486652 -0.051314809515512 -0.000334014565778997
-15 1.0000439012394 0.050092151403967 -0.000611329055772498
-14 0.99992378792525 -0.050914777098803 -0.000411312847418001
-13 0.99998037336741 0.049572780664034 -0.000670998217384502
-12 0.99995692790289 -0.049891012162747 -0.000159115749356502
-11 1.0000318367729 0.048653198342871 -0.000618906909938002
-10 1.0000977670381 -0.049531527896311 -0.000439164776720003
-9 1.0000194366112 0.048466292351204 -0.000532617772553503
-8 0.99993002889751 -0.049299467772597 -0.000416587710696501
-7 0.99995162876421 0.048151691733082 -0.000573888019757499
-6 1.0001065134897 -0.049049416187246 -0.000448862227082
-5 0.99998810967385 0.047718437310398 -0.000665489438424
-4 1.0000495330357 -0.048860944259076 -0.000571253474338999
-3 1.0000618099841 0.047610318501393 -0.000625312878841499
-2 0.99996402184546 -0.048525165036268 -0.000457423267437498
-1 1.000055738061 0.047077717436624 -0.000723723799821999
0 1.0000427978597 -0.048759589858493 -0.000840936210934499
1 0.99997804508359 0.04739063206892 -0.000684478894786501
2 1.0001071029945 -0.048838164216605 -0.000723766073842502
3 1.0001163501981 0.047167152877075 -0.000835505669765001
4 1.0000023224894 -0.049055092764386 -0.0009439699436555
5 1.0000974908169 0.047026259243445 -0.0010144167604705
6 1.0000284148953 -0.04890470019548 -0.000939220476017501
7 0.99994353845685 0.046603135384858 -0.001150782405311
8 1.0001681198825 -0.04886827529269 -0.001132569953916
9 1.0000042755664 0.046259264041293 -0.0013045056256985
10 1.000260961312 -0.048789713095681 -0.001265224527194
11 1.0000448752433 0.045605802418425 -0.001591955338628
12 1.0001600107562 -0.048466855633792 -0.0014305266076835
13 1.0001440209517 0.045072318414363 -0.0016972686097145
14 1.0000843769068 -0.048526381900689 -0.001727031743163
15 1.0002060472945 0.045096830115841 -0.001714775892424
16 1.0001169041306 -0.049033144758671 -0.001968157321415
17 1.0001203408685 0.045224018655773 -0.001904563051449
18 1.0001512820752 -0.049047099618577 -0.001911540481402
19 1.0000389031786 0.045224224679181 -0.001911437469698
20 1.000240220874 -0.049033286422391 -0.001904530871605
21 1.0000664495089 0.045556687515328 -0.0017382994535315
22 1.0001604242644 -0.048713840007797 -0.0015785762462345
23 1.000176611755 0.045871193617276 -0.0014213231952605
24 1.0001275023805 -0.048561404257478 -0.001345105320101
25 1.0001258383153 0.047053947575079 -0.000753728341199501
26 0.99999827061464 -0.048487147423898 -0.000716599924409502
27 1.0002474382892 0.048975450560457 0.000244151568279498
28 1.0000788206106 -0.048624152980282 0.000175648790087499
29 1.0002341454367 0.051160601537662 0.00126822427869
30 1.0001033160997 -0.045611487889868 0.002774556823897
31 1.0002142446282 0.051300726541585 0.0028446193258585
32 1.0001481876126 -0.039252339304832 0.0060241936183765
33 1.0003060539161 0.049740808986305 0.0052442348407365
34 1.0001291904293 -0.031623526232989 0.009058641376658
35 1.000263694673 0.049482476443095 0.008929475105053
36 1.0002763244259 -0.024449370106386 0.0125165531683545
37 1.0002691241987 0.050858081001652 0.013204355447633
38 1.0002793846003 -0.015412512303103 0.0177227843492745
39 1.0001799357395 0.049049054086214 0.0168182708915555
40 1.0003138474864 -0.0029256957513246 0.0230616791674447
41 1.0002493977968 0.044629040332946 0.0208516722908107
42 1.0002662698407 0.0093568686889322 0.0269929545109391
43 1.0004039537061 0.039304197615532 0.0243305331522321
44 1.0001914935912 0.017232588391591 0.0282683930035615
45 1.0003018510114 0.035067451625448 0.0261500200085195
46 1.0004027548145 0.0243035262433 0.029685488934374
47 1.0002525060219 0.024711635437875 0.0245075808405875
48 1.0003126246333 0.033734631142905 0.02922313329039
49 1.0004109029775 0.011818038356802 0.0227763347498535
50 1.0003838217709 0.039215232583902 0.025516635470352
51 1.0002989898418 -0.00015123047819012 0.0195320010528559
52 1.0003524457771 0.0412638421172 0.0205563058195049
53 1.000472670686 -0.0094441260093146 0.0159098580539427
54 1.0003253959216 0.042465168843751 0.0165105214172182
55 1.00041624206 -0.019500742567417 0.011482213138167
56 1.0003725123689 0.044731182072721 0.012615219752652
57 1.0005762517835 -0.027689224713066 0.0085209786798275
58 1.0004810764649 0.044520171580719 0.0084154734338265
59 1.0006360993474 -0.032566565765754 0.0059768029074825
60 1.0005850926879 0.044983202477383 0.0062083183558145
61 1.0006177861358 -0.038023781110929 0.003479710683227
62 1.0007376256733 0.046558153706632 0.0042671862978515
63 1.0008739540109 -0.041642704166234 0.002457724770199
64 1.0008665796391 0.047019768832201 0.0026885323329835
65 1.0011711224533 -0.043946422872501 0.00153667297985
66 1.0010497917409 0.047215175817682 0.0016343764725905
67 1.0014517609489 -0.044477333660829 0.0013689210784265
68 1.0018854234524 0.048104384973482 0.0018135256563265
69 1.0022170980772 -0.046161883007041 0.000971250983220501
70 1.002394485834 0.048667656813564 0.0012528869032615
71 1.0034617023947 -0.046062686088407 0.0013024853625785
72 1.0040922144153 0.049759316725792 0.0018483153186925
73 1.0048452839653 -0.047538479383547 0.0011104186711225
74 1.0059649145367 0.049916795215085 0.001189157915769
75 1.0069008048668 -0.047344667119955 0.001286064047565
76 1.0088983757265 0.048935361576871 0.000795347228458001
77 1.0106745292196 -0.046316982083942 0.0013091897464645
78 1.0121516979177 0.047240479674303 0.000461748795180499
79 1.0145482968796 -0.044852690761827 0.001193894456238
80 1.0183615978981 0.044820520280106 -1.60852408605007e-05
81 1.0195297269817 -0.042207459895656 0.001306530192225
82 1.0224314918714 0.040807033635685 -0.0007002131299855
83 1.0263165378964 -0.037993194618421 0.001406919508632
84 1.0285100626472 0.035407898306553 -0.001292648155934
85 1.0322345960437 -0.031937208810162 0.0017353447481955
86 1.036291510594 0.028815527718632 -0.001560840545765
87 1.0369666052221 -0.025368924705954 0.001723301506339
88 1.0401048718636 0.020650618390957 -0.0023591531574985
89 1.0428390502087 -0.01641218142322 0.0021192184838685
90 1.0435712491801 0.01187385694841 -0.002269162237405
91 1.0432213464079 -0.0063520411746655 0.00276090788687225
92 1.0454046035717 0.00088449405406773 -0.00273377356029889
93 1.0439584592656 0.0038850110080587 0.00238475253106322
94 1.0420623183957 -0.0085389433345259 -0.0023269661632336
95 1.0418025942846 0.013187195711041 0.00232412618825755
96 1.0396364691248 -0.016505356533816 -0.0016590804113875
97 1.0347445124431 0.021239273307883 0.0023669583870335
98 1.0332292068867 -0.024802359055434 -0.0017815428737755
99 1.0303168245238 0.028679100680386 0.001938370812476
100 1.0261723692602 -0.030414426884274 -0.000867663101944
101 1.023106957036 0.033985801718346 0.001785687417036
102 1.0218234755054 -0.035726288340198 -0.000870243310926
103 1.0178191109865 0.038715349459321 0.0014945305595615
104 1.0152146464433 -0.039733417464028 -0.000509034002353498
105 1.013945762741 0.042521359795375 0.0013939711656735
106 1.0122104260985 -0.042603965727838 -4.13029662315011e-05
107 1.0096834185465 0.045250403921798 0.00132321909698
108 1.0091664916998 -0.045225024620447 1.26896506754993e-05
109 1.0080927485162 0.047033909677016 0.000904442528284498
110 1.0064502495553 -0.04711975073734 -4.2920530162003e-05
111 1.0057421997921 0.048910671815628 0.000895460539143998
112 1.0056947292663 -0.047970592611451 0.000470039602088499
113 1.0047365961022 0.049658349737654 0.000843878563101499
114 1.0034483389486 -0.049047024237199 0.0003056627502275
115 1.0034063380458 0.050412970982625 0.000682973372712999
116 1.0031887683822 -0.049821439525094 0.000295765728765499
117 1.0022016090943 0.051175835340475 0.0006771979076905
118 1.0017828585676 -0.050397029049587 0.000389403145444001
119 1.0017007558227 0.051765481999361 0.000684226474887001
120 1.0012858944305 -0.05101226631749 0.000376607840935499
121 1.0006619453513 0.052547289625766 0.000767511654137999
122 1.000489623024 -0.051178956398302 0.000684166613731999
123 1.0006184955211 0.05273165756233 0.000776350582014002
124 1.0002948980894 -0.052022553006228 0.000354552278051
125 1.0000721090974 0.053320648923337 0.000649047958554499
126 1.0001265444594 -0.052201523072615 0.000559562925361003
127 1.0000901813008 0.053635159262455 0.00071681809492
128 0.99994817832562 -0.05231850612617 0.000658326568142499
129 1.0001184526924 0.053691961249764 0.000686727561796999
130 0.99988199195675 -0.0521036748595 0.000794143195131998
131 1.0001150304362 0.053451606886326 0.000673966013412998
132 1.0001278579213 -0.052282206103403 0.000584700391461499
133 0.99999235006079 0.053521035564478 0.000619414730537501
134 1.0002132030418 -0.052401209705694 0.000559912929392
135 1.0001068168826 0.053440673702821 0.000519731998563498
136 1.0000170829282 -0.052239327731512 0.000600672985654499
137 1.0000978843942 0.053388969771057 0.000574821019772499
138 1.0000655170705 -0.052321734133285 0.000533617818885997
139 1.000055792062 0.053176775086797 0.000427520476756
140 0.99999501349428 -0.052308009678172 0.000434382704312501
141 1.0000276083034 0.053089802234183 0.000390896278005499
142 1.0000406086912 -0.052380516523059 0.000354642855561998
143 1.0000120045164 0.052678106172777 0.000148794824859001
144 0.99997371952178 -0.051990950463264 0.000343577854756503
145 0.9999882664016 0.052394362266368 0.000201705901552
146 1.000012146162 -0.051770443004444 0.000311959630961998
147 1.0000124378455 0.052162914352983 0.000196235674269501
148 1.0000004380124 -0.051315940483336 0.000423486934823501
149 0.99997796122205 0.051525754866091 0.000104907191377498
150 1.0000065551952 -0.051116759179503 0.000204497843293999

